Structure functions for the inclusive semileptonic $b$-quark decay at NNLO: a semi-analytic calculation

We present a study of the inclusive charmless semileptonic $b$ decay, $b\to X_u\ell\bar{\nu}$ at next-to-next-to-leading order (NNLO) in perturbative QCD, with the primary aim of extracting the hadronic structure functions $W_i$ at NNLO. The analysis is based on a numerical calculation of the relevant kinematic distributions using a phase-space slicing method to handle infrared-sensitive contributions from real gluon emissions. We use known results from Heavy Quark Effective Theory and Soft-Collinear Effective Theory to extract the singular terms and construct a model for the regular contributions to the structure functions at NNLO, then perform a fit to the numerical results. We use our approximate structure functions to compute various kinematic distributions and moments: the comparison with existing analytic and numerical results shows very good agreement, which is further improved including the available analytic results in the fit.

==> python_package/buW2/parameters.yaml <==
# Default input parameters

Parameters:
  # pert parameters
  GF: 1.166379e-5
  alphas5fMZ: 0.118
  alphas: 0.21768
  CF: 1.333333333333333
  CA: 3.
  TR: 0.5

  # flavour parameters
  nh: 1
  nl: 4

  # non-pert parameters
  mb: 4.6
  mB: 5.2769


==> python_package/buW2/wi_R2_parameters.yaml <==
pars:
- 4952.71869342335
- -3947.736006147705
- 562.4255074189331
- 31.179252103673704
- 1770.0165196219234
- -1206.9889583818344
- 308.86052975693883
- -77.31435825831358
- 5792.177736451939
- -531.0761000381667
- -50.67922040278541
- -727.9693601593519
- 60.5977519992077
- 21.639798212525232
- 12277.620717663327
- 136601.04091271496
- 8147.808483903144
- -6751.458007880005
- 0.9834773784170392
- -8.857911272142605
- 125514.97134223368
- -219207.31425906855
- 4216.513436980547
- 13422.388098944857
- -0.797254970747583
- 9.004941233949321
- -159617.3532075109
- 76173.4911051175
- -12861.393858865897
- -6658.151394315361
- -0.5036438109533843
- -0.5897567178326574
- -31407.133221410222
- 136163.98534032065
- -1256.759214388869
- 3952.0358045656226
- -115430.10126795473
- 52675.06024591589
- -9923.502942288256
- 896.4480865319019
- -69794.87219671051
- 14584.083443268562
- -2024.0983898797795
- 9689.33857280617
- -2279.3031002025223
- 22.488545440726682
- -148952.87085344116
- -38580684.93662429
- -10284462.745567977
- 146777.31395976685
- 8.09177510680624
- 3994.738045935628
- -38489842.93016497
- 75667151.13762303
- 7596778.072297882
- -157307.55483994226
- 176.1440823704454
- -5492.891490245289
- 66654868.161235385
- -27661708.608808134
- 3580224.783815753
- 21534.667422959465
- 57.869723572465624
- 1635.4651124154204
- 5517.302369596218
- 52851.58185587507
- 635.223143916919
- 1413.4775922270844
- -55144.906635880936
- 27112.137939315806
- -5682.969058399752
- 597.9928121706478
- -26394.666392678977
- 5675.99258713418
- -703.9053837185005
- 4062.1451082442077
- -1476.9620927887593
- -83.47493055981253
- -56241.7233388853
- -121150203.33603652
- -26464028.93723979
- 49599.634816145015
- 18.67023300353699
- 1364.7213780129216
- -121111667.50230543
- 225177336.1118737
- 17793979.449845027
- -58874.04112490625
- -81.82806452863677
- -1918.5179746836163
- 191071639.7905613
- -80855776.49591371
- 10840357.6807726
- 12762.388838883388
- 83.04914922638149
- 568.2340595117291
pars_cov:
- - 1321.0723815989056
  - -470.1559261406343
  - -53.16559922321399
  - -41.774487301541704
  - -656.5035903108627
  - 796.3108032844845
  - -331.61766884363595
  - 31.99172715104191
  - 163.01766958513474
  - 193.71915765132957
  - 49.24170833703123
  - 1265.7130426253611
  - 66.21097786258683
  - 0.012372244498628655
  - -490.68383642358884
  - 1.5903732792207306
  - 15.225232714630131
  - -664.4685903578975
  - -4.490158961656609
  - -34.959162860282945
  - 302.7961488565741
  - 514.2151048910089
  - 143.53446026314205
  - -416.94204725312267
  - 21.793501893139172
  - 59.47055395825454
  - -824.2067676703535
  - -888.4234470405291
  - -162.23892751133192
  - 1078.0341979975399
  - -20.27469743576378
  - -23.011828547254748
  - -555.8509806576783
  - -702.3668450375011
  - -220.5027057794296
  - -579.9118351991631
  - 318.372329582755
  - 472.9194811361135
  - 122.34882172946
  - -161.42986057172908
  - 1307.9273335994953
  - -1301.372615576451
  - 1017.3556555772755
  - -300.5808042619707
  - 1952.394266831284
  - -157.0657949293227
  - -11.65346411147824
  - 2184.92238343928
  - -1837.555111332788
  - 237.2818223534843
  - -25.950337189307337
  - -561.1187266610275
  - -1472.4003824441857
  - 1294.6185156561482
  - -815.3410286014338
  - -2024.6923856478568
  - -662.2011861998172
  - 1464.1020012769532
  - -1089.275546761795
  - 268.60447496705723
  - -874.0971591424976
  - 612.239109530096
  - 2422.358001792037
  - -1141.1459030849526
  - -168.97616491055868
  - 445.0342034039534
  - 130.20688045928824
  - 156.88812128255532
  - -84.75293042672061
  - -274.1016144358898
  - 57.45288351976641
  - 55.913914973871016
  - -597.4267745840792
  - -117.76385583463401
  - -320.45967508251454
  - 2074.472469765041
  - -72.39525195882985
  - 181.17377448449585
  - 659.4138134684722
  - -6.973144535068574
  - 961.8446600841421
  - 254.764903785029
  - -36.93391255634427
  - 146.3934200368016
  - -53.19571768668487
  - -243.3596182807548
  - -155.40155290116923
  - 579.5282980483287
  - 328.0217289064435
  - -371.3757107346847
  - 1082.1310319303777
  - 1782.5088616310663
  - 1207.419142744492
  - 1332.2859461182913
  - -606.377400026417
  - 254.08304714289181
- - -470.1559261406343
  - 2742.896696839282
  - 235.40959931406255
  - 386.35805865856577
  - -1517.3825547993408
  - -231.33045900268525
  - 111.9711521680003
  - -192.49094811547542
  - 350.9815642795998
  - 1266.2883685496724
  - -443.987752980849
  - 1218.7865473370684
  - -1033.359950823038
  - 94.28265224292065
  - -123.24073264638857
  - 271.4812786029321
  - -1358.9079390973657
  - 1987.5012480657301
  - 3.8290474059277786
  - 363.37232214960585
  - -802.3600452269716
  - -79.22144728724415
  - 108.27239051833511
  - 1454.66434089712
  - -20.596098690393394
  - -675.3261856766636
  - -495.8375500324248
  - 78.92948785428231
  - 1161.9459866369068
  - -3407.58498354902
  - 20.370870292019923
  - 311.7278332916102
  - 414.9078593784804
  - -742.1158025648339
  - -195.94467559373027
  - -119.26343780393746
  - -73.22035310411786
  - 673.414607744709
  - -306.50196006019013
  - 85.33304784337498
  - 2058.6773235583155
  - 346.10594636376607
  - -645.8085669334256
  - 2079.827594437471
  - -1048.9303056199005
  - 140.4239690567475
  - -1461.090302838158
  - 343.41738863021266
  - -141.3101847180539
  - -341.5133241820503
  - 25.623120900939277
  - -102.34238312205709
  - -777.5446968842717
  - -1337.419822520553
  - -2727.659113283443
  - -461.91042517204477
  - 409.3025367653427
  - -665.6987963525216
  - 2377.567280458745
  - 1696.6826743688182
  - -2189.89334172412
  - 126.45105676115595
  - -1916.73086663985
  - 314.81230254660676
  - 372.5799013129022
  - -563.3071004737388
  - -85.93198595729713
  - 11.10093766222755
  - 204.77296347352308
  - 180.75685704864154
  - -68.08326810656868
  - 113.32897876392755
  - 28.558506037574865
  - 736.4812743956393
  - 77.4735656251361
  - -68.92383681234354
  - -213.4607812274486
  - -98.96428471053055
  - -1144.5088399047515
  - 352.0355987973506
  - 74.2701049547714
  - -565.993458126025
  - 59.05328438451317
  - 16.623888572205416
  - -367.6953676705157
  - -155.42946254859115
  - -507.2938207501172
  - -439.72362717640004
  - -329.359154609929
  - -1.702846886158656
  - 468.8155615669303
  - 478.06614929138294
  - -630.1323662782245
  - -1237.2922031395078
  - 493.7634694733243
  - -25.790234554564382
- - -53.16559922321399
  - 235.4095993140626
  - 101.5590043742475
  - 42.45740752315359
  - -3.3309488983883453
  - -203.7607863326918
  - 85.11313201203573
  - 18.658694425151086
  - -113.21495280167025
  - -2.969819854446728
  - -57.98831103098282
  - 238.53364985985212
  - -44.6352871809742
  - 19.13801016873587
  - 46.704454071533945
  - 129.4056329019332
  - -32.943272572488596
  - 56.47602930031636
  - -0.371772905455366
  - 27.77118934420689
  - -141.2989856020549
  - -20.767819025774685
  - 6.668206521209223
  - 102.03727536621845
  - 0.5574193275303239
  - -53.07644253392001
  - -11.62451530301664
  - -53.11100824628287
  - 32.87563693243075
  - -156.67865950986382
  - -0.08199658509443129
  - 25.54173403610607
  - 83.75622201329006
  - 100.64456883845115
  - 41.350153439643854
  - 159.51078978062924
  - -35.13708520023906
  - -94.67853448226006
  - -69.74957704554906
  - 62.43367628493307
  - -798.9221749562032
  - 158.07572053261285
  - -67.30651946839697
  - -24.1403185685113
  - 130.61322550890705
  - 28.443721202976498
  - -7.58970591378113
  - 9.22569537374492
  - 74.29869081442143
  - -48.53725779591447
  - -6.597816129802953
  - 157.34443349681456
  - -51.01497507209288
  - -98.22265574355428
  - -77.56258369831187
  - 401.3990459215318
  - -45.652727850536856
  - -84.84368960672415
  - 149.36615863332156
  - 100.41112169803667
  - -1.7994663798040904
  - 109.01655547702595
  - -12.002782682233974
  - -31.576105059463515
  - -14.296828760725324
  - -48.27292855432711
  - -23.60959539543241
  - -0.7702491809640876
  - 5.906710046982576
  - 63.674086670277035
  - -7.819395367913858
  - 21.232752738385475
  - -10.007469276344757
  - 28.278324445415528
  - 17.549334927410605
  - -20.31043554363554
  - 34.242922204320216
  - -8.358269932873096
  - -12.540456638270387
  - -4.9136024502015605
  - -28.948317548396336
  - 10.46523990801735
  - 0.32024425224574954
  - 2.182807553761129
  - -3.9209425881191895
  - -14.432411172327644
  - -9.966320526074147
  - -5.943342553655904
  - -4.811685229293051
  - 10.091558610324576
  - -17.040748114589714
  - -67.94201504132016
  - -59.65118960011494
  - -41.23469057187916
  - 14.452951239020155
  - -9.246456526129624
- - -41.7744873015417
  - 386.35805865856577
  - 42.45740752315359
  - 74.21213542678844
  - -202.42216971158462
  - -61.57250923741009
  - 4.86101001963461
  - -37.65083552351505
  - 81.01051897749387
  - 264.6395177637793
  - -91.2000150214721
  - 386.17907753993114
  - -198.38236448290434
  - 24.40854200329153
  - -102.11128687529123
  - 41.111190100052184
  - -236.94607353178472
  - 244.19365495922384
  - 0.43840063093463544
  - 69.32976461403155
  - -90.10729154033432
  - 28.03090089178878
  - 15.926870973846189
  - 243.98207482841337
  - -2.8951880942361385
  - -131.4165658889209
  - -136.71697146916696
  - -54.062473798673885
  - 203.74769062091588
  - -485.8152395280865
  - 2.914064613445469
  - 62.34654417816054
  - 24.30143808471031
  - -153.29580634174474
  - -43.43486905589064
  - -52.15443082149595
  - -0.8937611982350334
  - 141.5440638619882
  - -45.4412050378677
  - 5.944658796479526
  - 442.02966520102876
  - -72.64512632407526
  - -150.6031877448404
  - 204.18526677600576
  - -243.19795142601888
  - 54.05161197717877
  - -215.25980721809944
  - 79.36693503023825
  - -23.555460052487295
  - -23.39701070402753
  - -1.2207759033905443
  - -48.10058794479023
  - -132.8348523314293
  - -163.289312242057
  - -329.9606858088411
  - -150.22219043345578
  - 59.7980748717138
  - -115.93447836225516
  - 278.24570535405496
  - 177.12619829243792
  - -304.77514755457815
  - 56.546690848426444
  - -343.3115974226763
  - 38.350256406656776
  - 29.64520129404453
  - -53.555309671888466
  - -16.80312670687692
  - -5.8528706360874585
  - 17.492547873137255
  - 17.804842089506458
  - -22.272650642850955
  - 5.093691179189409
  - 0.8833129288520472
  - 48.89043755787089
  - 10.074164578529167
  - 50.04008989776163
  - 15.247475100106834
  - 2.757177642494186
  - -108.54819301291612
  - 32.906278926442894
  - -6.304515450394308
  - -47.02426247735839
  - 12.755209519125227
  - -5.033357215883254
  - -19.006316354382395
  - 5.304916498088512
  - -89.03595478841729
  - -24.48443754493026
  - -57.27744202843612
  - 8.08853481923865
  - 67.27517098284098
  - 128.73451435148374
  - -49.70856281811874
  - -124.24493994974254
  - 78.1087108043327
  - 0.7120795673075557
- - -656.5035903108627
  - -1517.3825547993408
  - -3.330948898388365
  - -202.42216971158462
  - 1747.4428772894776
  - -777.6860981010954
  - 314.09414895664537
  - 121.82716602395512
  - -552.9356152218928
  - -1067.3775793012396
  - 215.06743361249812
  - -1543.128301075953
  - 636.8788826739531
  - -41.57900004388959
  - 506.02157784805627
  - -146.46286993439654
  - 942.2761931492081
  - -1091.0301652332307
  - -0.4405608802541782
  - -207.8745602524733
  - 312.6436649668317
  - -354.5738463471193
  - -203.30185898908465
  - -631.4025421502189
  - 1.272143613282268
  - 385.69266533817995
  - 1005.5008726178428
  - 588.0747664003324
  - -673.6846172724688
  - 1694.4507299694753
  - -1.4556384605524548
  - -178.19503125864577
  - 194.3124560254936
  - 1164.7024587018961
  - 345.67355596717283
  - 700.1500285522843
  - -237.81649979101599
  - -913.4882249753438
  - 32.46319826346442
  - 138.15520467586435
  - -3455.1784376567884
  - 989.6970604526541
  - -410.1121979443403
  - -1297.2503849457473
  - -555.4831146321086
  - 112.32720255245911
  - 1215.0121880186714
  - -2161.90411416321
  - 1751.6349168098652
  - 43.63907714451178
  - -11.28116212437443
  - 672.4977769645274
  - 1842.9943296715803
  - -177.57633687571175
  - 2727.81836093008
  - 2358.373625169733
  - 69.70869080135009
  - -754.9419424451049
  - -761.534261211817
  - -1466.5398389489242
  - 2407.6738687891548
  - -604.3021900945924
  - -354.4232214497022
  - 611.1986981473666
  - -197.45333344342075
  - 56.695395809957965
  - -64.35892384986195
  - -130.69221239897837
  - -95.19905233204216
  - 165.1384835236139
  - -6.641431228962457
  - -96.27047877360934
  - 501.2098637106295
  - -441.87943210570177
  - 221.51206897036815
  - -1686.267429655058
  - 262.0569552347582
  - -81.63018845713286
  - 363.58063279368724
  - -357.47305915544143
  - -861.5513027061168
  - 287.0335633249915
  - -10.49270307459905
  - -124.49651103157414
  - 406.87440301266696
  - 306.92933997996164
  - 549.4644272787847
  - -34.62252912574458
  - -28.14275350861672
  - 315.8261898745412
  - -1287.6380516179781
  - -1929.3772288339187
  - -523.2858836848195
  - -113.58282980420907
  - 116.90958746544551
  - -201.18957861437906
- - 796.3108032844843
  - -231.33045900268527
  - -203.76078633269177
  - -61.57250923741011
  - -777.6860981010955
  - 1001.6121466586861
  - -418.08165125288474
  - -5.661422282858713
  - 396.55725175470064
  - 239.61936635369244
  - 96.4609099785982
  - 473.9999068493842
  - 44.85387253714831
  - -31.788383548501404
  - -392.30282464370146
  - -49.22282498315456
  - -63.0200047435251
  - -18.498637526881527
  - -0.9265700053032018
  - -33.86066873770878
  - 180.31649542281463
  - 356.4120299002125
  - 125.65934549062085
  - -300.3378503978006
  - 7.807099742157005
  - 66.65579798921155
  - -605.4075513785625
  - -523.7782858635561
  - -70.1938600134401
  - 327.9692481933151
  - -8.06566314753135
  - -32.7479414332924
  - -430.2284852167193
  - -654.5093568603465
  - -212.3962077218684
  - -642.0048694801029
  - 271.8297250627022
  - 460.1254137123842
  - 197.3139198322253
  - -212.3335621356837
  - 2467.776829197676
  - -1185.657468305813
  - 754.7867593781144
  - 8.963353802539821
  - 908.4488221803027
  - -232.32827222069741
  - -354.0134582605417
  - 1818.842155028399
  - -1574.3361992195303
  - 158.11757266389327
  - 4.04045729544396
  - -626.8227032809363
  - -1259.5080333045696
  - 962.4945617274125
  - -957.6169444979321
  - -2069.7886585899855
  - -182.7347940772521
  - 1069.9770687372084
  - -696.5291639839057
  - 368.7388167356397
  - -986.5777377859378
  - 481.34796920864227
  - 1238.9514020959796
  - -665.6159514576468
  - 6.489403414319663
  - 256.8387573338908
  - 117.35081579015541
  - 106.77025398714228
  - -20.014958557544993
  - -291.3330262734738
  - 48.81985999687945
  - 3.324946996350651
  - -484.6968773656589
  - -17.289094836839197
  - -250.76500240246585
  - 1571.554991986329
  - -141.61603773504564
  - 132.17441681727252
  - 273.38685607975
  - 188.37523069977735
  - 739.5333700638743
  - 10.06271746541542
  - -24.968668604037305
  - 97.2064970795617
  - -216.42066771811582
  - -183.35178088916098
  - -241.02074018962767
  - 203.89287839217914
  - 208.7983450507143
  - -287.48523600343174
  - 925.659404267528
  - 1533.2086755118924
  - 816.2289083245738
  - 747.2806103121936
  - -367.858128610454
  - 201.70672064639743
- - -331.61766884363595
  - 111.97115216800033
  - 85.11313201203573
  - 4.861010019634603
  - 314.0941489566454
  - -418.08165125288474
  - 239.86788504666401
  - 25.676501800273964
  - -334.1725110687902
  - -201.69795353686445
  - -10.701923283344346
  - -276.14468072664266
  - 47.686417634724094
  - 2.6437685874123793
  - 334.8882441175762
  - 50.17275746827774
  - 76.2304837407961
  - 17.475049097755203
  - 0.014598575613048606
  - -5.3699102337148785
  - -91.65065562773259
  - -132.86259489724785
  - -25.813113985783858
  - 53.555764669530305
  - -1.5546585808412978
  - 10.85773654422276
  - 244.22914726009432
  - 204.02424634962
  - -38.7901447608225
  - -71.91910291170579
  - 1.9237193190579946
  - -5.722011986868007
  - 202.3928964306932
  - 301.12155916843847
  - 99.92588947716897
  - 303.02588458885083
  - -115.86312323823255
  - -226.00960419000475
  - -89.89667267642366
  - 99.24283486091538
  - -1521.2250106947636
  - 677.9025114385441
  - -159.05159746760063
  - 104.59182183679086
  - -67.35849758724223
  - 40.283905137874854
  - 396.7329731186252
  - -728.499101511448
  - 631.3050451975874
  - -86.39215802165405
  - -0.2666098739063513
  - 295.75772540673233
  - 503.16100746032333
  - -395.24361448542163
  - 345.84253168545325
  - 827.4290844198771
  - 10.69454899744333
  - -334.995237202447
  - 318.1111200407303
  - -86.15055737502591
  - 415.7825347420696
  - -253.68897236577308
  - -303.26014627274765
  - 194.17065282749965
  - 3.1109568349464256
  - -137.39434479689314
  - -38.90458094140519
  - -23.380795472557065
  - 19.92841995243677
  - 146.74601501964668
  - -18.446010585804245
  - 22.66356943026113
  - 217.71537664474968
  - 65.43285653293013
  - 79.08614879380089
  - -601.1771602549202
  - -10.635266681392705
  - -60.49628238137557
  - -165.75193352143827
  - -32.81794518551058
  - -248.73656085375697
  - -19.193362789669713
  - -3.0890766487823274
  - -19.478373390334767
  - 26.826960855590496
  - 42.50995398326169
  - 120.32231399096506
  - -103.82998458792491
  - -22.444798206648343
  - 76.3709002589819
  - -346.39028014333417
  - -625.0809050556707
  - -311.5164427688207
  - -286.02560521781714
  - 76.96348796712374
  - -64.29260753211092
- - 31.991727151041918
  - -192.49094811547542
  - 18.658694425151086
  - -37.65083552351505
  - 121.82716602395514
  - -5.661422282858724
  - 25.67650180027397
  - 68.25476192779159
  - -190.5559846573939
  - -218.15313492710482
  - 42.28689419153499
  - 62.48464124940277
  - 164.51028727418188
  - -7.419099669756666
  - 102.8675173000716
  - 133.09776091929686
  - 204.7968621772457
  - -153.80345910701917
  - -0.5986752116206677
  - -42.63417592636407
  - -27.12612831366653
  - 64.27054214590888
  - 31.531019290880547
  - -198.8349655200788
  - 3.1418188861728296
  - 80.52242962922257
  - -38.16076459452189
  - -157.14164500522162
  - -206.91760278647928
  - 354.0403579491681
  - -2.923088901085444
  - -37.866570585897755
  - -23.258940202364894
  - 174.0009340141619
  - 57.46958768789386
  - 111.45660631223787
  - 10.513519799712219
  - -184.17936690372372
  - 17.87669563434427
  - 18.48171654966062
  - -1009.6442099441813
  - -29.911436132249506
  - 180.6173761319821
  - -388.74811290067083
  - 416.36143521325283
  - -77.1817435415131
  - 274.5800967104077
  - 264.38706169149805
  - -131.8321732251955
  - 12.751907479038739
  - -6.243904605386503
  - 107.16483721452789
  - -150.38297634870534
  - 266.5813984277806
  - 227.86341825088004
  - 181.12074032188286
  - -66.41026138466793
  - 177.20839108289502
  - -338.9470078473576
  - -105.21311346449194
  - 230.19714913265685
  - 200.12186395353714
  - 341.35849415385667
  - -164.5674758527588
  - -58.99574195798217
  - 22.024827132883207
  - -0.9995276408505605
  - 9.571209088245
  - -16.435309640320842
  - 16.475663455168338
  - -7.600509114203574
  - -1.5687479045452033
  - -63.237470594073486
  - -84.49957282493652
  - -41.637538166571225
  - 258.68640785573285
  - 24.551563681569235
  - 33.10506622486217
  - 148.4887431840672
  - 59.33301215698851
  - 50.358683948544574
  - 74.292625534938
  - -18.93653111604446
  - 11.86768492476822
  - -60.66768446292651
  - -4.401791994723612
  - 8.264889841081391
  - 8.735864332775337
  - 106.30543341997979
  - -44.79544595303326
  - 50.47528254526712
  - 113.933737977324
  - 146.02101881832647
  - 222.9157004705322
  - -131.63132082264516
  - 39.26653431908746
- - 163.0176695851347
  - 350.9815642795998
  - -113.21495280167028
  - 81.01051897749386
  - -552.9356152218928
  - 396.55725175470064
  - -334.1725110687902
  - -190.5559846573939
  - 961.1532894739263
  - 666.0424800182692
  - -81.9727548344133
  - -131.25392883229534
  - -424.0402320756223
  - 9.610598981862164
  - -603.9345665101775
  - -340.2677013912471
  - -577.7642567763328
  - 389.94228099923674
  - 2.0065653759803834
  - 98.75448491274516
  - 28.09290701577948
  - -171.52277222406946
  - -71.98566811892542
  - 480.37830221802125
  - -9.032938288981251
  - -183.9272789282074
  - 18.036434446514203
  - 296.61247264424446
  - 566.4825867127021
  - -870.0336857696076
  - 7.853435811151602
  - 84.97866563619971
  - -22.00534214322325
  - -511.0310662082658
  - -165.09885687320744
  - -423.60898852301665
  - 38.876803792670245
  - 481.92575983827845
  - 50.80588521838651
  - -115.95310354166104
  - 3903.9289174193723
  - -368.60521019656983
  - -443.4728223876321
  - 848.5702769525528
  - -1274.6772004598065
  - 121.24879222983671
  - -1429.4796264347856
  - -183.81071057902852
  - -124.85886650542605
  - -17.02069312148219
  - 21.226608490388344
  - -412.39840091628486
  - 35.4657172137982
  - -459.41945826248326
  - -972.12777416225
  - -664.0755426344012
  - 202.97774348149753
  - -312.160174472337
  - 764.0717414236144
  - 447.5534279878568
  - -953.0643635055371
  - -208.5886899792467
  - -793.2737477157403
  - 324.1910533164398
  - 159.1555378337735
  - 194.75674035669252
  - 80.00541324082883
  - 2.6627284362526082
  - 2.9301785155929942
  - -250.72628113277483
  - 140.87550353438925
  - -1.6631544950053712
  - -183.98280354552196
  - 116.42416760618613
  - 74.63289629842312
  - -523.1982969876568
  - -11.772429408005658
  - -69.46114411931558
  - -62.95271428953947
  - -326.9806423412431
  - 40.0324232863175
  - -158.33066676258218
  - 52.97950231524253
  - -11.325202630480641
  - 291.8469917340819
  - -76.8794661548103
  - -26.63341720546281
  - 150.6224377088475
  - -293.64229597543283
  - 94.8624441155617
  - 41.482335706127905
  - -115.70306166608134
  - -248.43274723217002
  - -340.8241177954377
  - 313.37615365218437
  - -101.49488529449657
- - 193.7191576513295
  - 1266.2883685496724
  - -2.9698198544467305
  - 264.6395177637793
  - -1067.3775793012396
  - 239.61936635369239
  - -201.69795353686445
  - -218.15313492710482
  - 666.0424800182692
  - 1354.5601564469948
  - -307.8412158138408
  - 1767.7588736603814
  - -857.7180074123457
  - 75.63326302062521
  - -711.4211929259684
  - -62.64860364348872
  - -1118.606147890407
  - 873.7111455449158
  - 1.8388701296143255
  - 270.871333708349
  - -46.907989250978126
  - 335.3351582706002
  - 114.30423761885103
  - 880.8111575270829
  - -10.8731113188189
  - -510.60151157487763
  - -909.6739720025671
  - -475.2898446325023
  - 891.5347506777009
  - -1746.7344980929317
  - 10.447399007533422
  - 240.93321883554853
  - -186.83960954814302
  - -1078.0434238453001
  - -341.3126195333335
  - -685.9225557641188
  - 136.58895137842921
  - 967.8523134919607
  - -57.51048205332297
  - -126.74444995971518
  - 4065.757065560552
  - -865.0225402371146
  - -329.73717492028686
  - 833.0731080951946
  - -991.2493918082571
  - 106.49238891271614
  - -1058.690575441704
  - 748.4923729042428
  - -593.5107346005639
  - 50.10858226507369
  - 4.00200889832454
  - -658.0629168302706
  - -767.6681987358667
  - -277.17852567609054
  - -1426.0717197343145
  - -1887.2476895648138
  - 189.7743305729945
  - -31.51407896643993
  - 699.3873241926225
  - 585.310131050642
  - -1526.6364562925176
  - 144.12951320665326
  - -1142.9155933748991
  - -77.3340985093423
  - 91.36422758847625
  - -67.58568051711269
  - -14.577302292925479
  - 13.058769784964447
  - 48.64103309466431
  - -45.12186192311887
  - -81.66831780672688
  - 29.299105957398904
  - -102.72549220704116
  - 140.55807118465185
  - -57.93201032772257
  - 745.2399908177782
  - 0.5693171517362254
  - 72.7514880869131
  - -307.7706215122607
  - 131.03828462878445
  - 231.26557474094722
  - -140.16340869941666
  - 52.95160293052007
  - 8.99310211892156
  - -57.07681228023293
  - 11.668389142017908
  - -420.4630995253695
  - 80.88919887705089
  - -187.57123611616169
  - -64.88602104599755
  - 570.833444411496
  - 1125.6895316533921
  - 173.55878170706484
  - -170.16257047582164
  - 198.61942341212387
  - 78.48182422988879
- - 49.24170833703122
  - -443.987752980849
  - -57.98831103098282
  - -91.20001502147211
  - 215.06743361249812
  - 96.4609099785982
  - -10.70192328334435
  - 42.286894191534984
  - -81.9727548344133
  - -307.84121581384073
  - 116.11620821926446
  - -483.65044561947536
  - 237.66915589211692
  - -33.415124414396416
  - 125.77078729083212
  - -55.66454641781231
  - 265.7124952264267
  - -264.3020212432327
  - -0.4524005610769012
  - -84.1523164530502
  - 111.56448276645244
  - -27.100838409111013
  - -12.955220497208645
  - -291.2605097135859
  - 3.2512697956768255
  - 161.27491548183554
  - 142.29900958946655
  - 46.17348018796339
  - -236.62159848898102
  - 554.4895223931825
  - -3.3185602246709394
  - -77.50856979740242
  - -32.90518390517431
  - 170.85627482162798
  - 46.240552576786634
  - 50.22758540269711
  - 5.2080564993470935
  - -158.6429101044951
  - 57.507017844975245
  - -11.17728591450867
  - -423.56978286690446
  - 104.78883908682165
  - 211.81085359965982
  - -233.20764849851406
  - 299.1982629454149
  - -94.99459631271536
  - 222.26265096550844
  - -85.015739897936
  - 14.017226840371697
  - 27.683048295711068
  - 3.978456635702601
  - 45.60953756403979
  - 153.90434809805666
  - 203.6549171599668
  - 385.54240296524273
  - 151.6069296519021
  - -72.59742580244956
  - 167.31059287489387
  - -338.7891755233848
  - -208.9757845723303
  - 353.6895273734498
  - -78.0186498932507
  - 413.7583152339243
  - -66.92555296204357
  - -30.804325094317253
  - 64.22914276102284
  - 25.010563103729865
  - 11.27816128013598
  - -18.40223165832619
  - -22.762337119556705
  - 35.244036589349086
  - 1.0789626565711328
  - -7.784904157358594
  - -45.00832973839684
  - -15.676464596317054
  - -47.954138618036616
  - -33.12356344457351
  - -4.577048180255693
  - 124.30925450881455
  - -29.571663330786482
  - 18.90439819434875
  - 49.890913204320256
  - -16.97222075762436
  - 9.888862502038167
  - 12.357662694627217
  - -9.478808614508688
  - 103.16559212360166
  - 25.54873395028845
  - 75.88125917918244
  - -16.716287457564665
  - -67.21315232518948
  - -134.0307199067966
  - 66.34356588280316
  - 152.44600270363003
  - -101.0623261173828
  - 2.522922708090142
- - 1265.7130426253611
  - 1218.7865473370684
  - 238.53364985985206
  - 386.17907753993114
  - -1543.128301075953
  - 473.99990684938444
  - -276.14468072664266
  - 62.484641249402785
  - -131.25392883229526
  - 1767.7588736603811
  - -483.65044561947536
  - 7114.844132453243
  - -717.8948055236554
  - 173.7698381179519
  - -1322.8464540703612
  - 1472.725540947289
  - -934.0971708264954
  - 277.6954468377259
  - -3.214988002635562
  - 344.7074472490117
  - -240.6102270654117
  - 2155.04839622787
  - 889.8094292568339
  - 213.52393336426036
  - 7.246735383538801
  - -650.3990046406624
  - -3732.4560278971944
  - -3941.2848881705345
  - 62.12711757875004
  - -451.42198929773923
  - -4.822952160369028
  - 311.12815816741124
  - -1110.6946889206447
  - -1406.0013768667443
  - -451.5106500988769
  - -921.9050834098501
  - 609.719868380802
  - 972.6420004526133
  - 22.59006273518811
  - -187.007732386572
  - 1211.2427679767084
  - -2979.2263898108527
  - 1073.7266869202533
  - -2887.503079240519
  - 2123.2713057863884
  - -593.9088072915265
  - 158.70361588224438
  - 5208.582063909652
  - -3241.454502296519
  - 500.6828746762438
  - -69.0109907473565
  - -880.1418965580805
  - -3814.0137389537485
  - 2692.2278942551584
  - -643.2068173151578
  - -3889.9208730152145
  - -611.9203595415709
  - 2055.300488016086
  - -2697.5682745822855
  - -224.89037492725973
  - -1326.9342564618523
  - 2672.2975599260776
  - 780.8729146871433
  - -2528.2758624478543
  - -684.0784224481472
  - 116.71118823260015
  - -100.46330453264396
  - 192.86521872339685
  - -110.30220372609563
  - 251.66282539912186
  - -467.98442894352314
  - 192.72922290488535
  - -1061.8534596910708
  - -751.4801733526847
  - -759.656836464243
  - 5692.066685258089
  - 293.8092352447308
  - 665.3613580946036
  - 1136.5296787943269
  - 882.1433026588915
  - 1482.8084373864706
  - 784.2872139525203
  - -62.530131758286984
  - 207.64507124624188
  - -672.2829270356351
  - 10.667385606531333
  - -979.8294891845546
  - 798.3362959973963
  - 821.8437298860132
  - -818.7664778244008
  - 2345.9954406632783
  - 4924.149034789008
  - 2729.2485045493604
  - 2642.7165096083454
  - -1244.8235225714677
  - 764.4396989970357
- - 66.21097786258683
  - -1033.3599508230382
  - -44.635287180974196
  - -198.38236448290436
  - 636.8788826739531
  - 44.85387253714826
  - 47.68641763472409
  - 164.5102872741819
  - -424.04023207562244
  - -857.7180074123457
  - 237.66915589211692
  - -717.8948055236554
  - 640.5623645668148
  - -57.28789825347784
  - 332.7334711620248
  - 137.0547809947576
  - 798.5227345014954
  - -703.0789873515567
  - -1.7124994475442903
  - -197.4410001933161
  - 112.86809735173077
  - 13.851183379456227
  - 9.483781371780685
  - -773.3746887316108
  - 9.6149851180045
  - 374.8730543053915
  - 249.09134408789555
  - -125.66523782919651
  - -731.4452765711187
  - 1475.0103194184205
  - -9.18656700277005
  - -177.86076286724006
  - -79.18277229538239
  - 598.4351018601923
  - 177.3311532206211
  - 299.22121831968593
  - 5.006670705342329
  - -571.4075610312368
  - 105.01461443285292
  - 26.92228316766433
  - -2358.3376050215716
  - 186.27246245524216
  - 502.4109762474409
  - -1097.8329611267375
  - 1046.1580928895958
  - -216.31920375567415
  - 798.1829684225448
  - 90.4534113584597
  - -22.26954471575506
  - 74.19401367794093
  - -5.272268876067274
  - 284.26564014537
  - 161.4385221110321
  - 706.3732505349647
  - 1192.1308998751588
  - 713.4472709149405
  - -234.65837656926547
  - 411.3947229730901
  - -1113.5344336236217
  - -623.5856055393311
  - 1106.8729636354983
  - 153.7282324282151
  - 1115.8256477221205
  - -282.1544070583668
  - -156.6811251739361
  - 145.8979317241758
  - 28.309960826392103
  - 16.733615349499384
  - -64.9155245944486
  - -4.094750217799158
  - 35.76965651846509
  - -13.015388809312153
  - -92.69440050158498
  - -251.8889615866622
  - -61.849232172880264
  - 185.7222095605897
  - 43.05698377145206
  - 37.728528584913356
  - 467.88024078088233
  - -10.965910854003338
  - 31.4228887876683
  - 219.45699615522096
  - -51.58727393278263
  - 18.556281384612017
  - -14.685660204442144
  - 0.017809947552459054
  - 206.15374659272746
  - 66.3637209652574
  - 257.7256252298085
  - -56.08892098855815
  - -126.21922217177729
  - -188.37685744210998
  - 271.0169562201177
  - 555.5002314481478
  - -329.15654794457976
  - 40.62348000294237
- - 0.012372244498633287
  - 94.28265224292065
  - 19.13801016873587
  - 24.408542003291533
  - -41.57900004388959
  - -31.788383548501404
  - 2.6437685874123806
  - -7.419099669756665
  - 9.610598981862166
  - 75.63326302062521
  - -33.415124414396416
  - 173.7698381179519
  - -57.28789825347784
  - 11.278398515764847
  - -42.72588776912955
  - 27.39905585502632
  - -53.153013866130685
  - 41.56476207323852
  - 0.022268949397349035
  - 21.773410759786866
  - -28.010137453703486
  - 18.45114987502793
  - 5.470604992205008
  - 64.01246747264688
  - -0.5135273120324665
  - -42.69694104910407
  - -46.81129313292804
  - -30.73108774523447
  - 46.73185615765556
  - -106.13020554946036
  - 0.5874720760152264
  - 21.105015846822862
  - -0.8469150941408187
  - -41.05871820958615
  - -10.528273566363975
  - -11.366828698346307
  - 1.4785656405061383
  - 36.38732788154796
  - -14.266587134645617
  - 3.3495480408622895
  - 42.96509775551794
  - -59.38808761504665
  - -56.89704478569058
  - 15.037464510596786
  - -49.804211701741025
  - 35.36823959721217
  - -27.569625459080303
  - 52.22147862419628
  - -19.04318516878877
  - -0.6297632759655858
  - -2.971998543174914
  - -10.14150694942951
  - -58.263492211658296
  - -24.92313324937114
  - -75.62808744410765
  - -45.37838322152491
  - 9.397335362461662
  - -36.74719538889756
  - 49.791355890566834
  - 36.82875093371141
  - -75.10013267375007
  - 44.067401182185776
  - -82.63060956110132
  - 7.3690907780573704
  - -2.228208256848775
  - -10.370080377897908
  - -8.846067067973332
  - -3.9712284735862684
  - 0.8582329643569712
  - 5.985343539916742
  - -15.883093714958687
  - -3.8706988789310914
  - -5.112944619099377
  - -7.567277838946401
  - 0.27173547386145064
  - 48.7034322696249
  - 22.639621716501885
  - 7.502062211509392
  - -9.85503029650811
  - 4.850744823306928
  - -0.7325516431038219
  - 0.5748091346502598
  - 4.421312473307266
  - -3.356212806359851
  - 1.0957761176461096
  - 4.386432519646534
  - -28.999976499457844
  - 4.772525093950485
  - -15.824842509403739
  - 2.7510749360146503
  - 24.629374607157864
  - 55.706957091102346
  - 2.537501596006955
  - -12.514344617276583
  - 18.307603456360255
  - 2.877403740048823
- - -490.68383642358884
  - -123.24073264638857
  - 46.70445407153395
  - -102.11128687529124
  - 506.02157784805615
  - -392.3028246437015
  - 334.88824411757616
  - 102.8675173000716
  - -603.9345665101775
  - -711.4211929259684
  - 125.77078729083212
  - -1322.846454070361
  - 332.7334711620248
  - -42.72588776912955
  - 882.5863427728227
  - 7.267358651877954
  - 370.6065600004154
  - -15.40275563084946
  - 0.21748873184863987
  - -107.68995488805969
  - -143.8978860025542
  - -317.17943852673056
  - 6.021992969215292
  - -126.75984878538272
  - -1.0681383256355133
  - 207.02474297472546
  - 665.0812471988318
  - 672.7244548711164
  - -307.83755631739143
  - 146.67947496418893
  - 1.095554203435918
  - -100.92343650631287
  - 458.04781273803206
  - 710.5062986500578
  - 243.62337925072538
  - 582.7771374576791
  - -210.1968850305031
  - -603.5361704709085
  - -66.78616528703117
  - 145.5598268482132
  - -2937.512726959509
  - 1397.1729850553547
  - -24.044344946187543
  - 636.8876884465565
  - 169.87043943746687
  - -22.433955618244315
  - 713.5879966670794
  - -1283.1613733593204
  - 929.8118274568881
  - -247.65660898912188
  - 17.084066214873044
  - 562.4350520059007
  - 889.4774793838827
  - -779.5455045523261
  - 84.69116061025082
  - 1546.6485410962669
  - 20.99552090558055
  - -408.1653093277873
  - 877.8806948639404
  - 272.12368767655823
  - 480.57477081536155
  - -557.5182928035065
  - -145.96960053245826
  - 365.39871756770015
  - 141.26066215347066
  - 9.33176148428201
  - 92.6309377959877
  - 22.832095052345966
  - 20.646716847824543
  - -46.65049235742316
  - 174.74382022482598
  - 19.563882812592407
  - 160.88769215029433
  - 166.04634620941263
  - 92.51063509552819
  - -1489.201078470307
  - -231.21478718040427
  - -166.0643482946478
  - -172.5797180611898
  - -178.0988555163243
  - -289.1836493893722
  - -152.95958079983734
  - -44.23725896897862
  - 17.695997463181023
  - 63.19438922658099
  - -87.50413102504305
  - 401.8933148681766
  - -190.32570510280743
  - 94.81410632045458
  - 62.61101358843804
  - -637.0357833765984
  - -1478.092583488412
  - -628.4091918972284
  - -433.9289407824898
  - -33.2047339066914
  - -122.29212033265556
- - 1.5903732792207315
  - 271.48127860293215
  - 129.40563290193316
  - 41.11119010005219
  - -146.46286993439654
  - -49.22282498315459
  - 50.17275746827775
  - 133.09776091929686
  - -340.26770139124704
  - -62.64860364348873
  - -55.66454641781231
  - 1472.7255409472887
  - 137.05478099475755
  - 27.39905585502632
  - 7.26735865187794
  - 791.6081802002167
  - 181.03710317570378
  - 144.9458517098758
  - -0.4485751911421421
  - 16.814171409137625
  - -432.45339449914695
  - 465.9170364453459
  - 303.6859727098977
  - -190.84552376882735
  - 0.3372224004664629
  - -25.356266919015326
  - -761.1396716949048
  - -1046.965604990227
  - -392.85810282735105
  - 73.52066574407073
  - 0.2766625040121991
  - 9.08907434169164
  - -84.35891268664243
  - 253.30405432492114
  - 89.86541104100732
  - 224.67862631551918
  - 71.99382800341846
  - -332.3020030454092
  - -1.6806526157393997
  - 52.50813215556541
  - -1955.4108156727712
  - -195.7344075396068
  - 290.067569768365
  - -1274.6404697233547
  - 804.3845193694112
  - -324.48025511749813
  - 262.18868415993734
  - 1332.58398756462
  - -657.102758186709
  - 12.384798540421508
  - -13.795348907139466
  - 218.59344204015846
  - -970.6998422481221
  - 748.2611249111483
  - 147.2418625667429
  - 149.81007204150285
  - -124.85125617001029
  - 361.42915870725
  - -792.2258799272528
  - -64.4417175629832
  - 138.2762938199967
  - 1014.1553012294195
  - 178.23125038696435
  - -663.5646809188949
  - -205.36367685465592
  - -60.04378325198757
  - -39.607471278283775
  - 62.9517146020039
  - -19.93777046170226
  - 175.19024179049157
  - -104.38785814204844
  - 95.0679917346767
  - -366.9292079026798
  - -205.42186804078628
  - -200.83537374553794
  - 1248.4645016700586
  - 29.52802386583485
  - 137.404872092468
  - 360.50834689353303
  - 281.6517919409262
  - 342.65384232185664
  - 226.24613619285577
  - -49.95108744364258
  - 71.81595019652295
  - -280.3833376428115
  - -55.36068826391792
  - -111.73337287234695
  - 82.92262210647714
  - 361.70950263646296
  - -235.03648104632268
  - 450.66840986980003
  - 853.2740439750423
  - 604.8808210247736
  - 674.8921174081188
  - -472.6099070846468
  - 189.66431722760663
- - 15.225232714630108
  - -1358.907939097366
  - -32.94327257248859
  - -236.94607353178475
  - 942.2761931492082
  - -63.02000474352507
  - 76.2304837407961
  - 204.7968621772457
  - -577.7642567763329
  - -1118.606147890407
  - 265.7124952264267
  - -934.0971708264954
  - 798.5227345014955
  - -53.153013866130685
  - 370.6065600004154
  - 181.03710317570372
  - 1181.7162736768016
  - -957.5295929635603
  - -2.047362813864601
  - -239.61287084485787
  - 199.28708320475462
  - 60.860774779743025
  - 16.246966247610235
  - -966.0520144177809
  - 12.501734738920186
  - 448.1385603249477
  - 403.53059283122116
  - -2.7503198180902655
  - -1044.5661898370909
  - 1924.0507815219835
  - -12.300542505831848
  - -208.8142861657445
  - -103.09867931463488
  - 779.5874478350239
  - 232.28201311370015
  - 411.5729313797156
  - -12.321586480365593
  - -724.7986176917241
  - 108.73123853079683
  - 51.74936026773877
  - -3189.690425113855
  - 80.46453021905839
  - 424.27281253304386
  - -1485.0498780446721
  - 1130.6889199701836
  - -114.60801778033787
  - 1091.005127427388
  - 52.26479021429034
  - 64.16441574888289
  - 115.46284773187261
  - -16.04613838490561
  - 392.9337183953992
  - 253.63763447984303
  - 899.9929741191133
  - 1694.7800104138494
  - 999.9357955504582
  - -181.2919063040945
  - 316.0540725791747
  - -1491.898896839145
  - -922.0018193020637
  - 1517.7145537352078
  - 212.87761879857598
  - 1271.6443383721735
  - -185.84059950416042
  - -194.26949081836088
  - -80.95461994266344
  - -71.70544983795199
  - -17.20297400799584
  - -41.880912102349484
  - 169.20232435093683
  - -112.44411081300683
  - -31.748192850154304
  - 62.67498376390943
  - -232.0799305218684
  - -57.63265439155804
  - 327.661346700296
  - 15.426225868231755
  - 39.307421441703305
  - 307.8961934631265
  - 186.8298932034295
  - 6.129782775576819
  - 227.23076013825766
  - -49.89465216907227
  - -4.578034652633751
  - -191.8366836389814
  - 43.71505374876082
  - 223.58893856682528
  - -101.8860579450804
  - 279.24860997947815
  - -51.70710496075429
  - -165.0248463777221
  - -170.1134733078854
  - 323.89398339992
  - 472.38781930924694
  - -350.63478993345524
  - 50.94618531475053
- - -664.4685903578975
  - 1987.5012480657301
  - 56.47602930031636
  - 244.19365495922378
  - -1091.0301652332307
  - -18.498637526881538
  - 17.4750490977552
  - -153.80345910701917
  - 389.94228099923663
  - 873.7111455449158
  - -264.3020212432326
  - 277.6954468377259
  - -703.0789873515566
  - 41.56476207323852
  - -15.402755630849478
  - 144.94585170987583
  - -957.52959296356
  - 1755.4896601197036
  - 4.930506117188361
  - 242.83271477862803
  - -615.4687175196018
  - -159.56946472437045
  - 59.79148378030213
  - 1048.2817222381805
  - -23.064607255506633
  - -445.1601522410072
  - -181.45040381989867
  - 300.1388885637144
  - 835.921022183752
  - -2772.41187577738
  - 21.729374303094804
  - 201.2049356736481
  - 361.47347718114514
  - -462.3623619286062
  - -125.17948058398913
  - -120.30532642792765
  - -80.51278093026606
  - 440.5605055057604
  - -154.76322582445374
  - 23.236794674457915
  - 2147.432306987729
  - 311.53314650096877
  - -607.1079265942799
  - 1597.6271920753704
  - -1396.8187919592028
  - 44.65185216164127
  - -1203.368781002053
  - -22.659158166299704
  - 85.68244096551217
  - -280.89913271353953
  - 37.23162089323488
  - -111.44578537926957
  - -370.84863421058134
  - -1116.8392247114796
  - -1912.5176912630568
  - -333.94597689829135
  - 592.4438056608727
  - -708.9775633367278
  - 1850.6072988051326
  - 1197.9246544310283
  - -1533.6501940053645
  - -7.738403561385518
  - -2067.7764779635972
  - 529.7790985593912
  - 366.40281193634365
  - -501.6232732967086
  - -65.81932520841295
  - -26.18987489918839
  - 179.9257379877073
  - 108.87362786972697
  - -50.800534755099555
  - 40.32766319411884
  - 96.1034191827643
  - 559.5304576467784
  - 98.91159977300735
  - -387.90264543724516
  - -189.5841636564627
  - -99.49716430358009
  - -1022.8208499011746
  - 364.4539209327096
  - -100.23562542521239
  - -541.7497631192853
  - 47.41973180013345
  - -21.892961133680373
  - -353.67082983611766
  - -63.56153613764174
  - -394.12949419994567
  - -544.8460338783849
  - -299.83933550418294
  - 55.52341799965276
  - 205.62733642468356
  - 147.138601963741
  - -683.9840580111937
  - -1218.4935415590016
  - 489.4154635453791
  - -52.85985194079267
- - -4.490158961656609
  - 3.8290474059277786
  - -0.371772905455366
  - 0.43840063093463555
  - -0.44056088025417883
  - -0.9265700053032018
  - 0.01459857561304853
  - -0.5986752116206676
  - 2.0065653759803834
  - 1.8388701296143255
  - -0.4524005610769014
  - -3.21498800263556
  - -1.7124994475442905
  - 0.02226894939734906
  - 0.21748873184863993
  - -0.4485751911421421
  - -2.047362813864601
  - 4.930506117188361
  - 0.07155132161112226
  - 0.4898862356412284
  - -0.738693958177016
  - -0.662503604218041
  - 0.21662707966245978
  - 3.3876088448884754
  - -0.25846801815021525
  - -0.8847239121520064
  - 0.9538400445523549
  - 3.0161759141298057
  - 1.8117524039225867
  - -8.28726653648219
  - 0.21147921010861298
  - 0.3872237945599765
  - 1.9737864332784638
  - 0.5927560406137478
  - -0.24531036819590799
  - 0.9326478439864324
  - -0.8199725192768895
  - 0.28756182630691274
  - -0.7264846610423875
  - 0.36843853670059584
  - 9.852332244769604
  - 3.226128218620654
  - -5.386789504429889
  - 2.8140069100159604
  - -13.594475763231271
  - 0.5368087059950629
  - -7.286071201174748
  - -4.780722212046658
  - 3.478054154713307
  - -1.1531370808191082
  - 0.6299512587530592
  - 0.9068781404768538
  - 2.5142675049730694
  - -5.0677827643730025
  - -3.0533832964103214
  - 5.009204293520617
  - 6.624213987670164
  - -7.122286943466712
  - 6.277018801940353
  - 1.9691303096588137
  - -2.507713842764811
  - -0.5468977112336558
  - -17.094203147597046
  - 5.6300312726412365
  - -0.3118630636843816
  - -5.598045496200312
  - -2.404748842684769
  - -0.688922528142385
  - 0.9429863630184424
  - 5.341096639532983
  - -2.807923979815753
  - 0.76561170335171
  - 5.353923168200214
  - 2.4750988194016164
  - 0.5834271525699869
  - -4.722540230817222
  - -1.826424071978051
  - -0.4239374968765321
  - -6.9053446284934665
  - 0.5959985664189283
  - -1.948432737960662
  - -0.5480116099785097
  - 0.6642477310396647
  - -0.5257920592208712
  - -0.2332665261096355
  - 0.8966917192552746
  - 0.33995533089972724
  - -1.313132359944648
  - -2.4875089010190563
  - 0.6549146962558104
  - -2.398260249513075
  - -3.419211708123075
  - -3.1184360102989337
  - -7.189788752218059
  - 2.642369658002702
  - -0.3351030670326706
- - -34.959162860282945
  - 363.37232214960585
  - 27.771189344206892
  - 69.32976461403156
  - -207.87456025247332
  - -33.86066873770878
  - -5.369910233714882
  - -42.63417592636407
  - 98.75448491274518
  - 270.871333708349
  - -84.15231645305022
  - 344.7074472490117
  - -197.4410001933161
  - 21.773410759786866
  - -107.68995488805969
  - 16.81417140913763
  - -239.61287084485784
  - 242.8327147786281
  - 0.4898862356412284
  - 66.80830564674807
  - -69.5413727389465
  - 26.787532154096453
  - 13.126313153730695
  - 236.63129530937766
  - -2.9839792111885726
  - -126.56774917587599
  - -131.0733530529379
  - -37.632275979476255
  - 207.0264271971307
  - -477.4290612720987
  - 2.9432142076648558
  - 59.98020433523806
  - 14.231987552098422
  - -175.53402254561817
  - -51.821121012255546
  - -78.72000839041088
  - 3.35752379634578
  - 163.34807274595235
  - -37.26276042347399
  - -3.1347477816682066
  - 581.3470052736011
  - -87.1894211457837
  - -143.67694545393113
  - 231.46849103786602
  - -267.68821168192477
  - 52.702330581065866
  - -217.09304308393058
  - 66.59427514278975
  - -28.25792498686958
  - -17.58947906378036
  - -0.08137066326434275
  - -74.15520357742625
  - -119.39595780102962
  - -161.99963334194274
  - -331.31758952326265
  - -216.25091085005084
  - 65.89915115132641
  - -108.47589356419385
  - 274.288111022685
  - 170.2716054028572
  - -314.74058408897787
  - 29.336936180241462
  - -344.491189937673
  - 47.91311804709717
  - 34.98683101532717
  - -48.8993980151381
  - -13.166579078492385
  - -5.693214362481411
  - 17.866998969895644
  - 8.602964964981421
  - -20.539063422017865
  - 2.440108959580224
  - 7.151348998102341
  - 51.635116070389444
  - 9.114043442614461
  - 42.809404283570224
  - 7.009334071264353
  - 2.096583113150521
  - -116.06911387170045
  - 32.95792281957385
  - -3.195523037053784
  - -52.919237963880036
  - 13.165273112368105
  - -5.39207568507207
  - -18.105186887696078
  - 6.7796961792149615
  - -87.89998922734743
  - -25.649108297381826
  - -59.748677128058816
  - 7.695448872665447
  - 68.52226958349442
  - 133.88059506599257
  - -47.56859837847238
  - -128.47559132473882
  - 80.26648789268205
  - 0.7132457066617411
- - 302.7961488565741
  - -802.3600452269715
  - -141.2989856020549
  - -90.10729154033434
  - 312.64366496683164
  - 180.31649542281463
  - -91.65065562773258
  - -27.12612831366653
  - 28.09290701577948
  - -46.90798925097811
  - 111.56448276645244
  - -240.61022706541166
  - 112.86809735173077
  - -28.010137453703486
  - -143.89788600255417
  - -432.45339449914695
  - 199.28708320475462
  - -615.4687175196018
  - -0.7386939581770162
  - -69.5413727389465
  - 677.4724011172109
  - 251.06581291096248
  - -15.445844725362791
  - -292.6169747663137
  - 6.0677087203506135
  - 127.39745472671147
  - -110.6096970577596
  - -23.145629843986114
  - -192.77952368639356
  - 894.3683928548941
  - -6.668201399471065
  - -57.310720828850855
  - -308.172125121341
  - -255.2735912778746
  - -118.92611009366561
  - -320.5612360920501
  - 92.72923649691278
  - 269.6033539744685
  - 85.23994943194604
  - -98.39133075065558
  - 1129.3190060214667
  - -503.9704125559498
  - 284.01373736168847
  - -322.0499622174291
  - 199.86163285988846
  - 25.424687341381244
  - 315.6382379877353
  - -134.0509608698341
  - -63.25040185242476
  - 215.3728713998228
  - 1.1577495286923785
  - -312.07432015534926
  - 298.29930485918777
  - 479.484736062636
  - 860.7788748911795
  - -749.0973833836191
  - -62.404882754372174
  - 392.1588867178457
  - -872.7605806408851
  - -699.2165799723601
  - 476.1837787894975
  - -392.70892037475664
  - 534.0747372365711
  - -101.86687138978111
  - -82.97098235733127
  - -103.66929731961926
  - -65.36675240831316
  - -18.631463337135116
  - -3.760432835102643
  - 108.20009566523935
  - -140.90186983485285
  - -23.479331735489044
  - 288.91166257460503
  - -13.657255836889707
  - -51.26581516008174
  - 438.076488060085
  - -107.61664869256415
  - 48.58548526601962
  - -90.05554479933033
  - 193.5591880994547
  - 66.52796406622126
  - 79.7923452085236
  - 3.8650005663300333
  - -13.058318081477424
  - -120.29057523085748
  - 126.30320160981071
  - 11.527466760980406
  - -12.705871566638592
  - 48.21213454352766
  - -48.2518587319379
  - 53.44174088938235
  - 395.99423728632553
  - 350.38591319093064
  - 205.85907893841247
  - -96.00503685655478
  - 66.46758522560073
- - 514.2151048910089
  - -79.22144728724415
  - -20.767819025774692
  - 28.03090089178878
  - -354.57384634711934
  - 356.4120299002125
  - -132.86259489724787
  - 64.27054214590888
  - -171.52277222406948
  - 335.3351582706002
  - -27.100838409111013
  - 2155.04839622787
  - 13.85118337945623
  - 18.451149875027937
  - -317.1794385267306
  - 465.9170364453459
  - 60.86077477974304
  - -159.56946472437053
  - -0.6625036042180419
  - 26.787532154096457
  - 251.0658129109625
  - 1094.4746483700085
  - 505.7477961296189
  - -255.69873997157006
  - 3.840220258873024
  - -44.34131731791397
  - -1520.3432343956185
  - -1513.2429083547331
  - -474.9822919591821
  - 445.7443188386496
  - -4.167923435073638
  - 19.002858357916313
  - -504.03651605021344
  - -411.81468504719754
  - -161.09900535243443
  - -360.244967421936
  - 260.3381096672971
  - 266.747628518351
  - 80.4403025805954
  - -101.65944460640871
  - 410.15023764709343
  - -1053.6335559133013
  - 717.6433227537135
  - -1380.4505097895037
  - 1109.0244707136897
  - -395.46375612287494
  - 245.85024901544418
  - 1891.9176386469944
  - -1276.3538526926934
  - 243.60752720857053
  - -4.250764656597546
  - -347.7892542003988
  - -1243.5525044500332
  - 1351.4574032078658
  - 286.4528235253537
  - -1473.7539360989228
  - -193.11696005991556
  - 1029.0341145079426
  - -1561.0990596711497
  - -428.7519447069535
  - -95.44470147771203
  - 811.1062599802848
  - 569.7528846916013
  - -1067.548430693534
  - -262.2738968626474
  - -214.84976098736533
  - -90.0792923474381
  - 102.38023759669015
  - 5.27219525412973
  - 278.3321548691382
  - -285.8728212761726
  - 129.7313278765581
  - -237.93447794708632
  - -112.94307482556441
  - -380.1220509889303
  - 2368.558764278952
  - -243.21412127113703
  - 237.03696138577658
  - 160.8358369702092
  - 667.3745069421726
  - 737.9267046946336
  - 252.32927000096095
  - -53.56393968193336
  - 115.80984165652373
  - -597.7430133424958
  - -7.980530368352452
  - -251.28196771441242
  - 92.33012427852556
  - 513.4924771570011
  - -450.67351396096217
  - 946.3509183413364
  - 1981.2140581195013
  - 1254.76737190699
  - 1024.8795360015363
  - -728.450631683723
  - 370.6683370740136
- - 143.53446026314208
  - 108.27239051833514
  - 6.668206521209226
  - 15.926870973846189
  - -203.30185898908462
  - 125.65934549062085
  - -25.813113985783847
  - 31.531019290880547
  - -71.9856681189254
  - 114.30423761885103
  - -12.955220497208648
  - 889.8094292568339
  - 9.483781371780692
  - 5.4706049922050095
  - 6.0219929692152885
  - 303.6859727098977
  - 16.24696624761025
  - 59.791483780302116
  - 0.21662707966245956
  - 13.126313153730699
  - -15.445844725362791
  - 505.7477961296189
  - 354.2310399387541
  - -14.148394403451741
  - -1.5202689461118057
  - -18.450181999725366
  - -699.3311879372598
  - -615.5828339810264
  - -290.1902187804796
  - -19.70255298980043
  - 1.1406762174889058
  - 5.51823238262502
  - -70.09853873265355
  - -40.92535550259441
  - -19.31392663517955
  - -32.075135651022
  - 67.19606622855389
  - -13.624258787333263
  - 22.093180250240188
  - -15.710911208238473
  - -66.9674096889786
  - -42.88966862801521
  - 234.73764691802123
  - -317.2148955358062
  - 377.43247354687077
  - -219.85818184322173
  - -48.02105201663916
  - 552.9164317432479
  - -405.9812767211991
  - 2.907706774879572
  - 11.575623380884103
  - -31.671570369246997
  - -398.4408682618782
  - 272.00565184529523
  - -223.14935813612254
  - -250.92823002927693
  - -92.66465300263778
  - 289.767681316766
  - -200.49771720017532
  - 107.67355481153234
  - -211.645081167229
  - 270.6909755951611
  - -24.534952305050112
  - -424.40515184833856
  - -46.06321218954104
  - 39.392959986673326
  - 50.331950194081216
  - 84.88563738192833
  - -5.6146013662435195
  - -7.936291847798573
  - 0.8832192163819438
  - 84.64226425030847
  - -259.1105785237392
  - -25.481223268197553
  - -173.45309258965523
  - 536.8000500737472
  - -212.78086313414923
  - 51.69206071007967
  - 138.32738543465328
  - 130.68926044931248
  - 334.25893378595947
  - 54.75165421860785
  - -40.78282584026695
  - 82.86474336014751
  - -172.60061185487854
  - -102.96017228235822
  - 36.12182051268005
  - 82.92044553136314
  - 280.5687219083248
  - -218.6006585231853
  - 294.18429383884177
  - 419.7170153333542
  - 372.26635724942986
  - 389.21649480675995
  - -383.66927237889877
  - 134.3746814855817
- - -416.9420472531226
  - 1454.66434089712
  - 102.03727536621845
  - 243.98207482841337
  - -631.4025421502189
  - -300.3378503978006
  - 53.55576466953029
  - -198.8349655200788
  - 480.3783022180213
  - 880.8111575270829
  - -291.2605097135859
  - 213.52393336426047
  - -773.3746887316108
  - 64.01246747264688
  - -126.75984878538269
  - -190.84552376882735
  - -966.0520144177809
  - 1048.2817222381805
  - 3.3876088448884754
  - 236.63129530937766
  - -292.6169747663137
  - -255.69873997157006
  - -14.148394403451741
  - 1141.6568423227368
  - -17.87978270113024
  - -446.96733602020345
  - 75.8898798516322
  - 618.6823060791687
  - 907.7729089699516
  - -2183.7749925099006
  - 16.80743004163622
  - 210.0703876748693
  - 407.052924581167
  - -399.19227825524905
  - -103.56423184045865
  - -63.886339058820056
  - -144.5490717967343
  - 439.0344924042574
  - -189.2615966712948
  - 49.903084527251806
  - 2159.934587533429
  - 500.721293469029
  - -917.1228033642159
  - 1850.4272719171317
  - -1744.9035831477474
  - 327.49232990332774
  - -1181.6213206016148
  - -999.2958051831948
  - 651.2996048201173
  - -262.4110334630372
  - 24.769581222847883
  - -55.60786877601056
  - 368.9690441663437
  - -1547.9768565854024
  - -1667.435827436723
  - 183.39240864928146
  - 417.39129775081494
  - -1000.8782007312603
  - 2192.458217138803
  - 1058.3319241840984
  - -1312.575263004046
  - -487.43144844629995
  - -1966.007958031401
  - 728.7660548332265
  - 322.70340414730924
  - -100.34557389543319
  - 37.4627125092044
  - -21.785849218635313
  - 84.64754071814309
  - -107.57498599995074
  - 113.2222091809694
  - 11.46441852669389
  - 125.37631456785789
  - 393.0959647051791
  - 176.10606637780336
  - -1394.42502675826
  - -139.97293781980392
  - -166.0691022871894
  - -643.8851986323266
  - -222.26851791813996
  - -282.9893543010451
  - -399.38862735172205
  - 58.03263052489024
  - -30.490090534035026
  - 182.08918801899833
  - -53.88449995450639
  - -27.69338360490684
  - -163.06059367261784
  - -375.75236386299974
  - 167.60814683299543
  - -286.0725958480054
  - -794.9823528704987
  - -862.4103028045914
  - -1086.0813341126225
  - 521.3914720594776
  - -168.14580472970493
- - 21.793501893139176
  - -20.596098690393394
  - 0.5574193275303239
  - -2.895188094236139
  - 1.2721436132822674
  - 7.807099742157007
  - -1.5546585808412978
  - 3.1418188861728296
  - -9.032938288981251
  - -10.873111318818898
  - 3.2512697956768246
  - 7.246735383538803
  - 9.6149851180045
  - -0.5135273120324665
  - -1.0681383256355144
  - 0.33722240046646496
  - 12.501734738920186
  - -23.064607255506637
  - -0.2584680181502153
  - -2.9839792111885726
  - 6.0677087203506135
  - 3.8402202588730234
  - -1.5202689461118057
  - -17.87978270113024
  - 1.0987968222130204
  - 5.473088996327028
  - -3.1848702677258047
  - -11.467743088135956
  - -10.222202231398864
  - 40.9416791348131
  - -0.9706966219995276
  - -2.4648444675178656
  - -9.752146818747415
  - -2.842587760627615
  - 0.46035791136187687
  - -4.429572661572484
  - 4.368257572828468
  - -1.107379778086415
  - 3.2721373986691584
  - -1.7679984430014843
  - -36.98116154471343
  - -18.950779453385106
  - 25.41834724318422
  - -14.667558564454382
  - 55.852708960124694
  - -3.561008810412859
  - 27.0793951387658
  - 31.857616154296984
  - -23.165444528300647
  - 5.380938095877752
  - -2.2366406834497625
  - -4.312282169654368
  - -18.66402389651432
  - 28.348599540329204
  - 10.932801616411963
  - -24.85592983991811
  - -21.57890990319767
  - 32.314967472183376
  - -33.232201841595824
  - -8.330733797582045
  - 7.69359369307686
  - 7.625982302303583
  - 77.33397839398317
  - -24.394327378158714
  - -0.05988689526929546
  - 13.462208638733998
  - 6.038366373017818
  - 2.5295590463312876
  - -2.2368875111889723
  - -13.52473048413453
  - 6.225622379577724
  - -1.9806317177150443
  - -13.587400859751389
  - -5.353163434841072
  - -3.908938479794208
  - 33.28080100694581
  - 2.575602994445311
  - 2.639235828054343
  - 17.71999108843672
  - 6.275855760294323
  - 10.990061657876854
  - 1.9985403225322838
  - -2.3510555687534187
  - 2.2059173610821987
  - -6.4939440340890044
  - -2.2783985803826448
  - -3.743293721465164
  - 1.9311955486216197
  - 10.948924940726624
  - -4.865204838092012
  - 14.592863817048922
  - 26.521573344092136
  - 18.466964339666685
  - 27.942557988670387
  - -12.405417789823735
  - 3.5046951803838384
- - 59.47055395825454
  - -675.3261856766636
  - -53.07644253392001
  - -131.4165658889209
  - 385.69266533817995
  - 66.65579798921155
  - 10.85773654422276
  - 80.52242962922257
  - -183.9272789282074
  - -510.6015115748776
  - 161.27491548183554
  - -650.3990046406624
  - 374.8730543053915
  - -42.69694104910407
  - 207.02474297472546
  - -25.35626691901534
  - 448.1385603249477
  - -445.16015224100727
  - -0.8847239121520065
  - -126.56774917587599
  - 127.39745472671147
  - -44.34131731791397
  - -18.450181999725366
  - -446.96733602020345
  - 5.473088996327029
  - 240.776957217458
  - 233.46350311330391
  - 54.58924847722694
  - -393.27150902259876
  - 889.6778660773858
  - -5.420731206571432
  - -114.66561104771553
  - -26.267237476725306
  - 334.6660174827201
  - 98.1229624511869
  - 150.87708111361857
  - -5.812178578642818
  - -311.67943854398567
  - 70.54870430921994
  - 6.240623257066439
  - -1084.9290289432
  - 180.19790928226035
  - 281.74095898272975
  - -448.1733277995411
  - 506.9952407105441
  - -116.50684462769684
  - 395.7980744032377
  - -122.59384666915562
  - 52.85397539428777
  - 32.08126245051908
  - 1.2067464223214481
  - 142.14720927489654
  - 224.0791005611742
  - 310.6021459036144
  - 632.5667274237364
  - 416.09619963301884
  - -124.11923505828412
  - 212.24359504292562
  - -524.915155987425
  - -325.1301998497758
  - 600.0724053584518
  - -52.96389369145061
  - 642.5011039345169
  - -102.81548645135605
  - -66.24720554615463
  - 89.79422890999754
  - 25.931843581231686
  - 12.93411922109372
  - -32.714345433801746
  - -12.723640652685324
  - 41.192552649635026
  - 0.2165146102888842
  - -17.003197239074662
  - -92.81373523852294
  - -19.50968367854294
  - -76.66104421500629
  - -21.42240476509849
  - -4.6894567918467525
  - 218.3637570398601
  - -56.11087540591138
  - 10.608429036676316
  - 99.49761515621371
  - -26.1261500089361
  - 12.334107674642679
  - 27.66569274295779
  - -13.602076844298557
  - 167.9628316670919
  - 46.33242771268795
  - 119.79178052119792
  - -18.735814732305332
  - -126.83359105193948
  - -248.7654684103178
  - 94.97151100087105
  - 246.72342139217878
  - -159.40467689481756
  - 0.683658234658072
- - -824.2067676703535
  - -495.83755003242493
  - -11.62451530301663
  - -136.716971469167
  - 1005.5008726178428
  - -605.4075513785625
  - 244.22914726009427
  - -38.160764594521886
  - 18.036434446514193
  - -909.6739720025671
  - 142.29900958946658
  - -3732.456027897195
  - 249.09134408789555
  - -46.81129313292804
  - 665.0812471988318
  - -761.1396716949048
  - 403.53059283122116
  - -181.45040381989864
  - 0.9538400445523552
  - -131.0733530529379
  - -110.6096970577596
  - -1520.3432343956185
  - -699.3311879372598
  - 75.88987985163214
  - -3.1848702677258016
  - 233.46350311330397
  - 2441.8146803094487
  - 2451.928085216684
  - 253.47265754207157
  - 61.76430011585353
  - 2.915433770466243
  - -104.75348753824179
  - 743.8454521443851
  - 884.9555666122062
  - 314.7283656637085
  - 669.9928944558151
  - -417.7823089771781
  - -619.6864003100811
  - -85.57894387556742
  - 167.54567650936883
  - -1592.5065851734246
  - 1640.6911219656367
  - -1043.387573213668
  - 1726.842949455721
  - -1544.0759272669438
  - 636.0779720724796
  - 89.13661332566083
  - -3150.2548289487067
  - 2125.842447797908
  - -325.8966454951153
  - 6.625775914258188
  - 644.9410288091689
  - 2204.6921662308255
  - -1856.8841593584293
  - 252.5301041535727
  - 2583.2803809467296
  - 355.3583479388589
  - -1580.5485226056328
  - 1924.0002833098642
  - 248.29637492919153
  - 719.7698471686493
  - -1375.5756342161467
  - -686.5622515981397
  - 1701.534768895156
  - 355.9460247367401
  - 77.81314339158732
  - 46.51859489947869
  - -171.8184275006972
  - 17.61611433273924
  - -219.41781634089546
  - 284.610633540991
  - -195.447552928616
  - 607.7414793972918
  - 228.1652393789729
  - 550.924802792843
  - -3597.7339240616025
  - 191.8094913715245
  - -373.8753815309186
  - -452.96436074148266
  - -790.9676320923471
  - -1124.3995342346175
  - -371.620937685329
  - 68.68003694149726
  - -181.67820523535113
  - 693.4236869185296
  - 56.92151918121675
  - 518.6598080120636
  - -322.0678529200554
  - -675.8711890688932
  - 644.1947597725733
  - -1562.1649424962065
  - -3148.236481370474
  - -1815.8050730914047
  - -1607.080586736397
  - 977.7139092079492
  - -535.592399128403
- - -888.4234470405291
  - 78.92948785428237
  - -53.11100824628284
  - -54.06247379867387
  - 588.0747664003325
  - -523.7782858635562
  - 204.02424634962
  - -157.14164500522162
  - 296.61247264424446
  - -475.28984463250237
  - 46.173480187963385
  - -3941.284888170534
  - -125.66523782919651
  - -30.73108774523447
  - 672.7244548711166
  - -1046.965604990227
  - -2.750319818090262
  - 300.1388885637145
  - 3.0161759141298057
  - -37.63227597947625
  - -23.1456298439862
  - -1513.2429083547331
  - -615.5828339810264
  - 618.6823060791688
  - -11.467743088135956
  - 54.589248477226924
  - 2451.928085216684
  - 2989.8494029075487
  - 591.139307595482
  - -952.8668447071652
  - 9.789874362331728
  - -19.869319032226823
  - 928.4719324661422
  - 507.97303898517777
  - 205.21497393811637
  - 475.0427433778667
  - -463.9203237760289
  - -243.03044750335505
  - -144.08450308586086
  - 142.24934838741797
  - 205.11446881763456
  - 1795.8855124451445
  - -1415.7343421458286
  - 3203.534518443046
  - -2405.162944635247
  - 848.6944970343518
  - -491.4147617770973
  - -3656.704011348572
  - 2278.334390118904
  - -464.3716154048561
  - 29.508342320075684
  - 457.6203983926828
  - 2393.750010961815
  - -2704.7415358708977
  - -997.9787418670171
  - 2189.3900928066896
  - 637.2009658890056
  - -1989.2614514961842
  - 3232.39100000087
  - 992.1765640745373
  - -303.6124098704155
  - -1880.4589930087668
  - -1573.2219841300955
  - 2125.581893987136
  - 612.5327178415708
  - -160.3738813599642
  - 42.73212661141454
  - -160.11544363474727
  - 116.70871603321062
  - -222.49607606812864
  - 264.62421778901063
  - -173.17229753714525
  - 800.4624093340807
  - 669.4914901012568
  - 592.2429849681596
  - -4229.455346415453
  - -156.70878104920286
  - -490.6559935316879
  - -1165.3731579360258
  - -712.361729905437
  - -1085.4001857124301
  - -724.8616575627025
  - 98.22243643926578
  - -172.11146644864058
  - 567.9521094521356
  - -36.72884210791203
  - 522.3739660341597
  - -554.7037497694038
  - -843.905483571777
  - 646.5439748936236
  - -1562.4372961909073
  - -3403.99738108371
  - -2208.048122448526
  - -2355.052721215438
  - 1198.9211089433813
  - -588.6974963990037
- - -162.23892751133192
  - 1161.9459866369068
  - 32.87563693243075
  - 203.74769062091588
  - -673.6846172724689
  - -70.1938600134401
  - -38.790144760822514
  - -206.91760278647928
  - 566.4825867127021
  - 891.5347506777008
  - -236.62159848898102
  - 62.12711757875012
  - -731.4452765711187
  - 46.73185615765555
  - -307.83755631739143
  - -392.85810282735105
  - -1044.5661898370906
  - 835.921022183752
  - 1.8117524039225865
  - 207.0264271971307
  - -192.77952368639353
  - -474.982291959182
  - -290.1902187804796
  - 907.7729089699516
  - -10.222202231398864
  - -393.27150902259865
  - 253.47265754207163
  - 591.1393075954819
  - 1155.5424861509182
  - -1761.343907161336
  - 10.087698096684349
  - 186.18786907285275
  - 197.40482125583503
  - -630.5892288301652
  - -175.26779438370858
  - -302.8690128790182
  - -61.84594054111201
  - 628.3446490449024
  - -125.4099690459269
  - -21.574960148708918
  - 2777.957413232007
  - 6.49405605913861
  - -650.438518004501
  - 1705.6490349560702
  - -1436.2868790866482
  - 312.6084727859825
  - -957.5693749918013
  - -532.3830483668312
  - 302.33093244457393
  - -135.59341871086374
  - 3.8634838419673443
  - -287.6827001997048
  - 96.40038759750219
  - -1121.9766795176351
  - -1463.338257365342
  - -596.3358736267897
  - 295.88105751477764
  - -618.2018257682178
  - 1647.6261026290047
  - 830.952993285196
  - -1269.3941016707645
  - -408.560720988961
  - -1215.3678351526476
  - 574.9571830932077
  - 233.85936911957867
  - -51.27829727104035
  - -0.9686185776493357
  - -53.78310647994889
  - 62.65611539072078
  - -89.75283721460151
  - 67.41445454212452
  - -28.346717969590973
  - 209.8326487881972
  - 309.08162771008233
  - 196.7350074664954
  - -799.8068121971037
  - 88.5522385832419
  - -98.72293844741294
  - -524.4557972553766
  - -222.54673157350933
  - -264.6487501494702
  - -290.8050227301354
  - 80.08374860996915
  - -61.04372231246358
  - 252.33863029344565
  - 31.71579262574444
  - -206.51461849714067
  - -38.508112658365704
  - -482.31663839006023
  - 217.78769457977182
  - -104.03339516069008
  - -245.50383743464084
  - -630.4363847206341
  - -856.281900243358
  - 632.3450239686207
  - -160.05960530568967
- - 1078.0341979975396
  - -3407.5849835490194
  - -156.6786595098638
  - -485.8152395280865
  - 1694.4507299694753
  - 327.969248193315
  - -71.91910291170574
  - 354.040357949168
  - -870.0336857696076
  - -1746.734498092932
  - 554.4895223931825
  - -451.42198929773946
  - 1475.0103194184205
  - -106.13020554946036
  - 146.67947496418898
  - 73.52066574407085
  - 1924.0507815219835
  - -2772.41187577738
  - -8.28726653648219
  - -477.4290612720987
  - 894.3683928548941
  - 445.7443188386495
  - -19.70255298980046
  - -2183.7749925099006
  - 40.9416791348131
  - 889.6778660773857
  - 61.76430011585352
  - -952.866844707165
  - -1761.3439071613361
  - 4923.321843090794
  - -38.628670822403386
  - -410.9324463531295
  - -765.6917184959448
  - 861.0108388018873
  - 229.26814729692612
  - 187.34264950708163
  - 227.55261999488943
  - -883.4860384836808
  - 343.28918823163434
  - -72.2090200949308
  - -4306.616131411039
  - -805.3197804489776
  - 1535.3031792296842
  - -3451.2817963107605
  - 3149.201853488449
  - -395.3829227770535
  - 2360.9298462443453
  - 1068.547756295168
  - -766.4762757269111
  - 537.987073851642
  - -61.31158902513872
  - 170.11634490931863
  - -36.91367466099037
  - 2674.073094052312
  - 3542.893423600356
  - 144.0910660861574
  - -1002.5363989931265
  - 1720.0065906357943
  - -4038.297464088248
  - -2233.412622312797
  - 2816.2700263931574
  - 519.6131512965312
  - 4019.741143388776
  - -1285.9259177918116
  - -685.2650616369642
  - 577.5728420103521
  - 25.924719979412963
  - 54.69560501072347
  - -258.12165413764257
  - 13.72290567833977
  - -69.27175890661844
  - -40.242467528021486
  - -228.43479751307083
  - -928.82670733708
  - -286.8591384814441
  - 1823.1338847640245
  - 295.15491425882624
  - 264.26590214647524
  - 1637.9139345080205
  - -107.5995198058842
  - 413.6565244212849
  - 931.2667278106857
  - -108.33007840525931
  - 59.60889920669925
  - 133.83313593254715
  - 108.48052640572318
  - 422.7422404017761
  - 691.6541135813413
  - 697.4405207870685
  - -242.15321458948998
  - 107.9380732908421
  - 685.9701215030747
  - 1569.8445525113207
  - 2304.789094621214
  - -1038.2553067143097
  - 231.1430446432677
- - -20.27469743576378
  - 20.370870292019926
  - -0.08199658509443153
  - 2.914064613445469
  - -1.4556384605524546
  - -8.06566314753135
  - 1.9237193190579938
  - -2.9230889010854435
  - 7.853435811151602
  - 10.447399007533422
  - -3.3185602246709394
  - -4.822952160369027
  - -9.186567002770047
  - 0.5874720760152267
  - 1.0955542034359191
  - 0.27666250401219944
  - -12.300542505831848
  - 21.729374303094804
  - 0.211479210108613
  - 2.9432142076648553
  - -6.668201399471065
  - -4.167923435073637
  - 1.1406762174889067
  - 16.80743004163622
  - -0.9706966219995276
  - -5.420731206571431
  - 2.9154337704662483
  - 9.789874362331725
  - 10.087698096684349
  - -38.628670822403386
  - 0.8903274427854464
  - 2.459392169319533
  - 8.886477549186441
  - 2.4187781944100557
  - -0.2937599353555602
  - 3.9410846151765653
  - -4.063299274611489
  - 1.097067649236687
  - -2.9599178832470936
  - 1.6085528017378163
  - 30.385398908486447
  - 18.17109928645276
  - -22.479461388130368
  - 13.579007025818017
  - -46.62927925946479
  - 3.583043318278966
  - -22.27164664265748
  - -31.15092387667144
  - 22.837971744733803
  - -4.820489520961149
  - 1.829013561629834
  - 3.8416627556531595
  - 18.620628026902267
  - -26.61515735033048
  - -8.524043904300502
  - 22.620787595016623
  - 16.23840711578824
  - -28.300635086632635
  - 30.70575261792264
  - 7.144532788497967
  - -5.358201226410275
  - -8.30258423891014
  - -68.09822791343477
  - 21.392460100979253
  - 0.6009035998990467
  - -7.981305711761777
  - -3.8152974403712134
  - -2.220204176268826
  - 1.3201693146828222
  - 8.35983400731085
  - -3.3148368400667128
  - 1.0355893858168146
  - 8.582675250152219
  - 2.6742318611844347
  - 4.16150519279813
  - -32.82417689823355
  - 0.38519985825767455
  - -2.5148746900591545
  - -11.132939916755692
  - -8.348336218802084
  - -10.935439548766468
  - -1.6909657601921495
  - 1.931024303846773
  - -2.0674685878126717
  - 8.267816041493488
  - 1.7004195347465771
  - 3.418197565320185
  - -0.6775583245990953
  - -10.1633066492782
  - 5.340807654913286
  - -14.066521066921556
  - -26.472714607512422
  - -18.04389152011055
  - -23.499841547807343
  - 12.035928248546755
  - -3.9476919933272883
- - -23.01182854725474
  - 311.7278332916102
  - 25.541734036106067
  - 62.34654417816054
  - -178.19503125864577
  - -32.7479414332924
  - -5.722011986868006
  - -37.866570585897755
  - 84.97866563619971
  - 240.93321883554853
  - -77.50856979740242
  - 311.12815816741124
  - -177.86076286724006
  - 21.105015846822866
  - -100.92343650631288
  - 9.089074341691637
  - -208.8142861657445
  - 201.20493567364815
  - 0.38722379455997646
  - 59.980204335238064
  - -57.31072082885085
  - 19.002858357916313
  - 5.518232382625017
  - 210.0703876748693
  - -2.464844467517866
  - -114.66561104771554
  - -104.75348753824179
  - -19.869319032226823
  - 186.18786907285275
  - -410.9324463531295
  - 2.459392169319533
  - 54.93001853883431
  - 10.599043778309737
  - -160.4684943344046
  - -46.78185229914143
  - -73.15332508909492
  - 3.0326895747416747
  - 149.40651371273077
  - -33.2579292222847
  - -3.30138174576357
  - 504.5814646079408
  - -96.4260824257926
  - -137.06411784639624
  - 213.01236378468477
  - -236.42640496540608
  - 64.00378743544003
  - -177.72243061702278
  - 59.65154516881848
  - -26.840255157689068
  - -13.633849394802969
  - -1.233738866975997
  - -68.94141405663848
  - -106.97367862619319
  - -145.54956363247896
  - -299.39638724416886
  - -203.2408469321739
  - 57.07376028777102
  - -101.68489356336532
  - 246.6136425259442
  - 153.06306517889072
  - -284.70642811034935
  - 25.404994933903122
  - -295.6494570509062
  - 53.07758722132741
  - 30.453312436881014
  - -39.97067031557958
  - -12.779951642202246
  - -7.293435719333036
  - 14.5157795936571
  - 3.7914737692292877
  - -20.886529064412265
  - -2.8993115302500443
  - 8.835950434631917
  - 39.51226438904956
  - 10.022502555885607
  - 38.690089752795444
  - 16.00366079046943
  - 3.353768374376071
  - -100.03324036890908
  - 23.163821921355787
  - -6.9757357072558115
  - -45.475555463535926
  - 12.96905176955518
  - -6.991987319231398
  - -9.2252122616077
  - 7.150351307203016
  - -81.26797449456062
  - -19.570920416574133
  - -59.842642386303766
  - 10.847559823513658
  - 59.89450459428431
  - 118.88216257050031
  - -45.391971568974995
  - -115.43331251763207
  - 78.7356202699842
  - -0.920818420757187
- - -555.8509806576783
  - 414.9078593784804
  - 83.75622201329007
  - 24.301438084710313
  - 194.3124560254936
  - -430.2284852167193
  - 202.39289643069318
  - -23.258940202364887
  - -22.00534214322323
  - -186.83960954814305
  - -32.90518390517431
  - -1110.6946889206445
  - -79.18277229538235
  - -0.8469150941408179
  - 458.04781273803206
  - -84.35891268664243
  - -103.0986793146349
  - 361.47347718114514
  - 1.9737864332784638
  - 14.231987552098419
  - -308.172125121341
  - -504.0365160502134
  - -70.09853873265355
  - 407.052924581167
  - -9.752146818747415
  - -26.267237476725306
  - 743.8454521443851
  - 928.4719324661422
  - 197.40482125583503
  - -765.6917184959448
  - 8.886477549186441
  - 10.599043778309737
  - 667.4422861994923
  - 608.0935267552809
  - 238.00908836029117
  - 524.5633293415432
  - -271.3120748323264
  - -506.9121200984163
  - -65.16886188794469
  - 127.05931545992543
  - -1079.6180172041852
  - 1436.204036831525
  - -655.8382247373479
  - 1398.258108734378
  - -1025.5319876943993
  - 176.98395499957212
  - -418.9829304056464
  - -1594.5826738179044
  - 1089.3525617765345
  - -396.01331999518993
  - 25.417245625930224
  - 504.1342524699623
  - 957.57395197566
  - -1402.6668143258446
  - -719.1435935465737
  - 1746.8324201967537
  - 237.88290961232735
  - -1010.3135764970231
  - 1772.0626537315768
  - 683.2859253818391
  - -280.21897326204294
  - -664.5725268763254
  - -1087.5530180713215
  - 737.7589548666655
  - 212.0457627387401
  - -532.0691061417474
  - -128.15783824716218
  - -31.043499350754573
  - 140.65764219922534
  - 378.7232616667484
  - -56.038536326575155
  - 109.48215060961574
  - 555.9328480632071
  - 590.624413535969
  - 188.26076837959815
  - -1723.6974632447882
  - -379.7034382707681
  - -237.76768779690497
  - -998.302524619796
  - -66.74465819352874
  - -349.0528361783359
  - -335.4264624922794
  - 43.53725472115732
  - -22.643500233692365
  - -29.338907546549397
  - -78.61453705663313
  - 282.01698633612716
  - -332.666153663494
  - -256.705165657044
  - 145.8597879064981
  - -618.2388473953142
  - -1487.086567026569
  - -950.563725912296
  - -1247.4744552811244
  - 362.17904118605475
  - -185.6607844644094
- - -702.3668450375011
  - -742.1158025648339
  - 100.64456883845115
  - -153.29580634174474
  - 1164.7024587018961
  - -654.5093568603465
  - 301.1215591684384
  - 174.0009340141619
  - -511.0310662082658
  - -1078.0434238453001
  - 170.85627482162798
  - -1406.001376866744
  - 598.4351018601923
  - -41.058718209586154
  - 710.5062986500578
  - 253.30405432492114
  - 779.5874478350238
  - -462.3623619286062
  - 0.592756040613748
  - -175.53402254561814
  - -255.2735912778746
  - -411.8146850471975
  - -40.92535550259441
  - -399.1922782552491
  - -2.842587760627614
  - 334.6660174827201
  - 884.9555666122064
  - 507.97303898517765
  - -630.5892288301652
  - 861.0108388018872
  - 2.4187781944100557
  - -160.46849433440462
  - 608.0935267552809
  - 1567.3794203116208
  - 528.5213343866596
  - 1021.1821583439558
  - -299.4647851309042
  - -1405.6616326931999
  - 83.38734210036866
  - 177.7023561066031
  - -4181.772613788005
  - 1685.5940653482805
  - -316.3850845269538
  - -607.2378233152742
  - -285.59314487953617
  - -106.32029068593611
  - 416.391220933736
  - -1658.0144138716723
  - 1377.9884314666895
  - -308.5278655968248
  - 14.226545151052255
  - 976.7831464944768
  - 1281.0293637950572
  - -537.6884034828873
  - 1313.4942265977086
  - 3099.429166743647
  - 45.74865643949259
  - -771.741666116867
  - 187.67033262837344
  - -453.42172665676003
  - 1474.3292202589123
  - -255.87539223121402
  - -360.7852557611917
  - 424.31311536067994
  - -89.75659201170511
  - -361.9561958131774
  - -150.31785937937855
  - -63.61750730376862
  - 31.00663434159601
  - 475.9713311178247
  - -60.03084826141806
  - 84.30320981030869
  - 460.62293748143355
  - 63.73585198313462
  - 171.43206104223572
  - -1540.5181834987447
  - -66.65078716863331
  - -149.75819442880731
  - -237.4815448901267
  - -137.6537340341095
  - -574.5883446889027
  - 71.28641192312213
  - -4.694447159987134
  - -48.91017691630655
  - 78.783596756405
  - 60.58756805307795
  - 467.5871321202245
  - -206.1506303809668
  - -18.410600308799836
  - 179.3904781261969
  - -957.4192565195228
  - -1807.8096300163033
  - -695.08745768473
  - -546.4931019062494
  - 90.46234628018846
  - -165.1986148094508
- - -220.5027057794296
  - -195.9446755937303
  - 41.350153439643854
  - -43.43486905589065
  - 345.6735559671729
  - -212.3962077218684
  - 99.92588947716898
  - 57.46958768789386
  - -165.09885687320744
  - -341.3126195333335
  - 46.240552576786634
  - -451.5106500988769
  - 177.33115322062113
  - -10.528273566363977
  - 243.62337925072538
  - 89.86541104100732
  - 232.28201311370015
  - -125.17948058398916
  - -0.24531036819590799
  - -51.821121012255546
  - -118.92611009366561
  - -161.09900535243443
  - -19.313926635179556
  - -103.56423184045866
  - 0.4603579113618774
  - 98.1229624511869
  - 314.7283656637085
  - 205.21497393811632
  - -175.2677943837086
  - 229.26814729692612
  - -0.29375993535556083
  - -46.78185229914143
  - 238.00908836029117
  - 528.5213343866596
  - 194.274759222533
  - 344.1381754649799
  - -106.78881528713735
  - -490.94057761054046
  - 39.1216056770084
  - 56.62138973328739
  - -1480.0521402125507
  - 552.6566457701714
  - -122.76350944711743
  - -49.9582905715463
  - -66.33228522563131
  - -10.346095308014496
  - 162.57854237217782
  - -530.5866431358801
  - 433.7013515583564
  - -131.2042503296808
  - -4.244139528557557
  - 328.55876990074245
  - 386.7377858188928
  - -244.45532007694675
  - 269.1712259009125
  - 1001.5115275242257
  - 6.121067649054548
  - -267.87902036268474
  - 193.9912183079804
  - -40.17883625618516
  - 368.34062183699496
  - -95.37631465046547
  - -87.24114253252024
  - 147.6846145768979
  - -7.096705163304356
  - -155.46686567915597
  - -54.18894248671271
  - -14.984125708765792
  - 21.57121177382079
  - 163.44635051068497
  - -33.64028825111663
  - 38.208669442634985
  - 136.70559146138802
  - 73.64321973911707
  - 56.63973973378747
  - -514.4972381281087
  - -47.82214440337346
  - -61.49261626500187
  - -151.9314770904589
  - -30.321276623743543
  - -154.1234057984139
  - -11.38013903829619
  - 1.7211031180347856
  - -10.02040899358217
  - -5.147426172923307
  - -14.400969441683232
  - 148.21844761970647
  - -86.88227713943496
  - -20.219621402317397
  - 52.74677981385282
  - -278.955863889325
  - -597.9649960449154
  - -259.9600778084449
  - -244.36070386299264
  - 43.87064130135558
  - -58.905941854728944
- - -579.9118351991631
  - -119.26343780393744
  - 159.51078978062924
  - -52.15443082149593
  - 700.1500285522843
  - -642.0048694801029
  - 303.02588458885083
  - 111.45660631223784
  - -423.60898852301665
  - -685.9225557641188
  - 50.227585402697095
  - -921.90508340985
  - 299.2212183196859
  - -11.366828698346307
  - 582.7771374576791
  - 224.67862631551915
  - 411.57293137971556
  - -120.30532642792772
  - 0.9326478439864325
  - -78.72000839041088
  - -320.56123609205014
  - -360.2449674219358
  - -32.075135651022016
  - -63.886339058820084
  - -4.429572661572484
  - 150.87708111361857
  - 669.9928944558151
  - 475.0427433778667
  - -302.8690128790182
  - 187.34264950708157
  - 3.9410846151765653
  - -73.15332508909492
  - 524.5633293415432
  - 1021.1821583439558
  - 344.13817546497984
  - 828.9057489454291
  - -254.6702021268455
  - -884.4532041987705
  - -91.14452207918382
  - 208.68503822262062
  - -3327.1923101382417
  - 1386.9785441901165
  - -377.3648734132337
  - -66.37271783343505
  - -298.55272766135784
  - -0.6696029632646935
  - 170.04545735672133
  - -1246.2452812498884
  - 1060.583363072145
  - -269.66049912734263
  - 12.247572970257602
  - 800.9543522053436
  - 866.5866903232318
  - -680.4571502681647
  - 503.53066611505045
  - 2455.0501037097724
  - 107.00421745755963
  - -744.4404044536906
  - 616.4932885966045
  - -2.125887054977192
  - 772.3747983536515
  - -175.9406165837669
  - -518.6987233835863
  - 403.62804468287095
  - -8.008940717017262
  - -326.42820518846867
  - -111.1917157085786
  - -36.687765976664316
  - 49.33264580152172
  - 373.32214593392206
  - -19.322897586099252
  - 87.08211460413531
  - 357.8542548958171
  - 181.5595453343728
  - 143.47323934677638
  - -1309.6295613907378
  - -126.49789332416759
  - -147.529910747382
  - -324.97418000970157
  - -98.3347908654439
  - -416.1913315891621
  - -27.800713011666144
  - -2.2140711538119646
  - -25.103263266020413
  - 33.611025056288
  - 5.120266617060641
  - 347.9318504529143
  - -203.21891188012933
  - -31.77585018440198
  - 127.77591558414373
  - -708.5844184769949
  - -1435.3654852804173
  - -633.2779899377028
  - -581.8868758104455
  - 98.66079134876765
  - -135.56275987605892
- - 318.372329582755
  - -73.22035310411786
  - -35.137085200239056
  - -0.8937611982350331
  - -237.81649979101604
  - 271.8297250627022
  - -115.86312323823255
  - 10.51351979971222
  - 38.87680379267025
  - 136.58895137842921
  - 5.208056499347093
  - 609.7198683808022
  - 5.006670705342323
  - 1.4785656405061394
  - -210.1968850305031
  - 71.99382800341846
  - -12.321586480365587
  - -80.51278093026606
  - -0.8199725192768896
  - 3.3575237963457796
  - 92.72923649691279
  - 260.33810966729703
  - 67.19606622855389
  - -144.5490717967343
  - 4.368257572828468
  - -5.81217857864282
  - -417.7823089771781
  - -463.9203237760289
  - -61.84594054111202
  - 227.55261999488948
  - -4.063299274611489
  - 3.0326895747416747
  - -271.3120748323264
  - -299.4647851309042
  - -106.78881528713735
  - -254.6702021268455
  - 133.26282685362034
  - 225.5490852164657
  - 44.36797943502116
  - -68.03639024076764
  - 617.5261521508887
  - -638.9913989252348
  - 348.71965199353355
  - -451.6453931087885
  - 553.1628344213685
  - -106.45782863557096
  - 64.68956628466454
  - 904.4469279584523
  - -655.631367211512
  - 137.97269371684746
  - -8.079452098871746
  - -245.83080483092164
  - -597.7004005884953
  - 616.66886808409
  - 1.1074351996025564
  - -889.8854675678467
  - -124.0649733001345
  - 520.6914375486353
  - -663.7720550968827
  - -113.5402190404168
  - -131.2601138372154
  - 345.75748937167276
  - 558.4566692943843
  - -402.0008749387563
  - -82.44073774765978
  - 149.8329094958683
  - 36.19352271196367
  - 33.608363470189595
  - -37.81571743103123
  - -104.08347130391263
  - -9.78758705537478
  - -11.839135604618193
  - -239.0191920361955
  - -154.6569847032185
  - -117.72601159031151
  - 931.0048195537257
  - 71.28232945226837
  - 104.2859980446825
  - 308.22245317386563
  - 95.80744590629601
  - 275.49763666191114
  - 115.36090028030046
  - -17.107575735553308
  - 31.63466851539579
  - -69.9284592563433
  - -14.09477748769469
  - -147.91075414673676
  - 140.67160533732255
  - 131.4951812982058
  - -119.60387171870873
  - 405.9269905519296
  - 823.0430544548124
  - 481.31135313301337
  - 524.7370572408179
  - -203.20532776332627
  - 111.07719993776665
- - 472.9194811361135
  - 673.4146077447092
  - -94.67853448226003
  - 141.54406386198818
  - -913.488224975344
  - 460.12541371238433
  - -226.00960419000464
  - -184.17936690372372
  - 481.92575983827845
  - 967.8523134919608
  - -158.64291010449512
  - 972.642000452613
  - -571.4075610312368
  - 36.38732788154797
  - -603.5361704709086
  - -332.30200304540926
  - -724.7986176917241
  - 440.5605055057605
  - 0.2875618263069126
  - 163.34807274595235
  - 269.6033539744685
  - 266.7476285183509
  - -13.624258787333252
  - 439.0344924042575
  - -1.1073797780864165
  - -311.6794385439857
  - -619.6864003100811
  - -243.03044750335485
  - 628.3446490449024
  - -883.4860384836808
  - 1.0970676492366875
  - 149.40651371273077
  - -506.9121200984163
  - -1405.6616326931999
  - -490.9405776105405
  - -884.4532041987705
  - 225.54908521646573
  - 1317.3026192460518
  - -125.8800266135503
  - -134.05562946259994
  - 3927.932543347168
  - -1326.9577028755289
  - 100.02553094275467
  - 647.0695267643564
  - -126.8089483365044
  - 162.31235284167528
  - -418.16755940917335
  - 1005.7879932409056
  - -887.0838342507767
  - 281.34042488509294
  - -2.480525036014931
  - -843.7521949629655
  - -800.8674082809146
  - 247.87327815336272
  - -985.1737679181447
  - -2538.8741410934626
  - 45.48628069450939
  - 446.72227584946035
  - 1.7500448160028788
  - 306.1902987131884
  - -1154.4513937702575
  - 24.406963018514972
  - -38.37158335092154
  - -154.5344283528586
  - 112.24591210973934
  - 358.78073553970404
  - 145.45099439228065
  - 26.04837013026909
  - -33.42249052437432
  - -462.01572783203244
  - 97.15491656946678
  - -111.29522275518333
  - -306.03465681161714
  - -83.71502122386431
  - -83.71145220761409
  - 920.3509879603691
  - 104.59955081928112
  - 102.57894834861631
  - 198.79254039274278
  - 33.39559992404007
  - 313.13644962510375
  - -89.32389071745183
  - 11.220601486739852
  - 11.306450349095597
  - 37.703524850562886
  - 11.138576513415373
  - -368.8350389567224
  - 144.8315994566247
  - -58.78740045940506
  - -72.0000868193038
  - 617.2903862934066
  - 1255.1117872831217
  - 414.2021416865765
  - 316.08158799140443
  - 43.35170255320227
  - 89.31956766364468
- - 122.34882172946
  - -306.50196006019013
  - -69.74957704554906
  - -45.4412050378677
  - 32.46319826346441
  - 197.3139198322253
  - -89.89667267642368
  - 17.87669563434427
  - 50.80588521838649
  - -57.51048205332297
  - 57.50701784497525
  - 22.590062735188095
  - 105.01461443285292
  - -14.26658713464562
  - -66.78616528703118
  - -1.680652615739384
  - 108.73123853079683
  - -154.76322582445377
  - -0.7264846610423876
  - -37.26276042347399
  - 85.23994943194604
  - 80.4403025805954
  - 22.093180250240195
  - -189.2615966712948
  - 3.2721373986691584
  - 70.54870430921996
  - -85.5789438755674
  - -144.08450308586086
  - -125.40996904592691
  - 343.28918823163434
  - -2.959917883247094
  - -33.2579292222847
  - -65.1688618879447
  - 83.38734210036867
  - 39.1216056770084
  - -91.14452207918382
  - 44.36797943502116
  - -125.8800266135503
  - 146.44348137592914
  - -77.4095178799455
  - 240.89484162322572
  - -189.29365464815763
  - 181.21720582860092
  - -244.17565301623344
  - 204.89716931774
  - -80.80683396121769
  - 92.65741491351255
  - 213.75243498460566
  - -192.12857332045039
  - 20.648632548318794
  - -5.6556230840777
  - -95.00090546380312
  - -90.48703416523296
  - 281.0678990393027
  - 193.7842883326683
  - -283.93576674456887
  - -90.83404488971108
  - 233.858018277482
  - -374.11651005635247
  - -166.98774886962346
  - 100.64324921221406
  - 48.86557180732562
  - 334.8395325126375
  - -153.96309973316988
  - -45.606004284816244
  - 13.008212108796892
  - -7.7016336119726745
  - 6.037859128728919
  - -11.553920389720371
  - 2.0435719530076732
  - -44.80002633085273
  - -2.1156289809010387
  - -45.07794592358842
  - -63.885207471433844
  - -42.29917538887973
  - 321.36071734471324
  - 22.219778726212436
  - 37.64007847337274
  - 73.37472718391925
  - 43.254193815560484
  - 90.65241127756416
  - 53.57822502718632
  - -0.7755131776752486
  - 6.132413896217675
  - -36.93240729876471
  - -4.468856558486232
  - -30.51264147630542
  - 48.036607152289164
  - 32.65604643633876
  - -35.836946290032984
  - 118.49775214571865
  - 244.2749465805067
  - 168.20580746964643
  - 172.45630567347214
  - -63.302217792034725
  - 34.493994592705775
- - -161.42986057172905
  - 85.333047843375
  - 62.43367628493308
  - 5.944658796479531
  - 138.15520467586435
  - -212.3335621356837
  - 99.24283486091538
  - 18.48171654966062
  - -115.95310354166104
  - -126.74444995971518
  - -11.177285914508671
  - -187.00773238657194
  - 26.92228316766432
  - 3.3495480408622904
  - 145.5598268482132
  - 52.50813215556541
  - 51.74936026773877
  - 23.236794674457922
  - 0.3684385367005959
  - -3.134747781668207
  - -98.39133075065558
  - -101.6594446064087
  - -15.71091120823847
  - 49.9030845272518
  - -1.7679984430014843
  - 6.24062325706644
  - 167.54567650936883
  - 142.2493483874179
  - -21.574960148708918
  - -72.20902009493082
  - 1.6085528017378163
  - -3.301381745763571
  - 127.0593154599254
  - 177.70235610660308
  - 56.62138973328741
  - 208.68503822262062
  - -68.03639024076764
  - -134.0556294625999
  - -77.4095178799455
  - 75.62559242256924
  - -836.0706649872058
  - 342.6758390160991
  - -139.1295598664925
  - 58.89466588064028
  - -106.2523511525318
  - 30.94645440068166
  - 23.789193010645615
  - -320.4664633999801
  - 282.6167623652569
  - -58.89900651114072
  - 2.7302618036041464
  - 204.48960042334585
  - 202.82041658416225
  - -229.53225704973838
  - 45.52788357992629
  - 612.4849990050949
  - 50.756501975951416
  - -231.42280241467856
  - 246.06095551409462
  - 53.96103181820068
  - 133.80970040372645
  - -45.67162265374485
  - -208.3778692676122
  - 130.90124450007795
  - 12.496344187598943
  - -70.62699632234045
  - -20.759067224959132
  - -10.43342124024428
  - 13.153171693090929
  - 74.99798384466796
  - 11.180087105475225
  - 16.417744654170555
  - 88.4401540652052
  - 55.76130145204035
  - 44.372016397819394
  - -368.6814597204126
  - -29.125756086580928
  - -42.0515249311384
  - -85.77242105895323
  - -30.96443007833345
  - -118.4318476845058
  - -21.96880921479649
  - -0.8634394188813846
  - -7.851844443331956
  - 16.684753543430322
  - 4.516780026557336
  - 79.78683068488027
  - -61.116822250258345
  - -15.008032021614254
  - 38.9081906580261
  - -185.66317199001753
  - -373.11254177389986
  - -183.93193608213898
  - -171.8691443417128
  - 39.90107345869435
  - -38.88887378304473
- - 1307.9273335994956
  - 2058.677323558315
  - -798.9221749562032
  - 442.0296652010287
  - -3455.1784376567884
  - 2467.7768291976763
  - -1521.2250106947636
  - -1009.6442099441813
  - 3903.9289174193723
  - 4065.7570655605527
  - -423.5697828669046
  - 1211.242767976708
  - -2358.3376050215716
  - 42.96509775551796
  - -2937.512726959509
  - -1955.4108156727714
  - -3189.6904251138544
  - 2147.4323069877296
  - 9.852332244769606
  - 581.3470052736011
  - 1129.3190060214667
  - 410.15023764709343
  - -66.9674096889786
  - 2159.934587533429
  - -36.98116154471343
  - -1084.9290289432
  - -1592.5065851734246
  - 205.11446881763476
  - 2777.957413232007
  - -4306.616131411039
  - 30.385398908486454
  - 504.5814646079409
  - -1079.618017204185
  - -4181.772613788005
  - -1480.0521402125507
  - -3327.1923101382417
  - 617.5261521508888
  - 3927.932543347168
  - 240.89484162322572
  - -836.0706649872058
  - 22371.856686945473
  - -3003.749987135615
  - -788.5833167549082
  - 3723.9172439566523
  - -4930.747518605062
  - 231.2338520185894
  - -5569.711385123988
  - 1067.177264610966
  - -1940.7510324691461
  - 461.24441298148776
  - 152.0575489858977
  - -3221.957136365116
  - -1081.9918703743874
  - -697.0915191082632
  - -4056.6578139126914
  - -7702.229934659666
  - 847.3363637003804
  - 122.22604856811049
  - 1711.0337216637467
  - 1219.1944107145623
  - -4829.703258393948
  - -1075.6512972143655
  - -2763.934115296043
  - 562.8700648118802
  - 595.1117464105317
  - 283.0958922876928
  - 175.97250729048758
  - 9.291832769865659
  - 130.29820315829414
  - -709.9422253948239
  - 174.403899285468
  - -58.94886671843344
  - 122.61185437088876
  - 759.4567457663476
  - -22.68093532802457
  - 907.9528129777442
  - -452.8583368545448
  - 43.47474462945068
  - -1057.7112056282162
  - -70.14133106094633
  - 653.0949443208048
  - -713.7541871162233
  - 199.08792690531354
  - -30.586334064203733
  - 322.16828942147487
  - 145.58312442675248
  - -983.3354619521918
  - 298.07071362594127
  - -921.876392521344
  - -12.257288840891158
  - 1383.9048317507434
  - 2915.4599304505095
  - 353.65486409987426
  - -870.4027782775285
  - 974.9478116507012
  - 54.76254023192833
- - -1301.372615576451
  - 346.1059463637662
  - 158.07572053261282
  - -72.64512632407528
  - 989.6970604526543
  - -1185.6574683058132
  - 677.9025114385439
  - -29.911436132249513
  - -368.6052101965698
  - -865.0225402371146
  - 104.78883908682165
  - -2979.2263898108527
  - 186.27246245524216
  - -59.38808761504665
  - 1397.1729850553547
  - -195.7344075396069
  - 80.46453021905835
  - 311.5331465009688
  - 3.226128218620655
  - -87.18942114578368
  - -503.9704125559498
  - -1053.6335559133015
  - -42.88966862801521
  - 500.721293469029
  - -18.950779453385106
  - 180.19790928226033
  - 1640.6911219656367
  - 1795.8855124451445
  - 6.494056059138522
  - -805.319780448978
  - 18.17109928645276
  - -96.42608242579259
  - 1436.204036831525
  - 1685.5940653482803
  - 552.6566457701715
  - 1386.9785441901165
  - -638.9913989252348
  - -1326.9577028755289
  - -189.29365464815763
  - 342.6758390160991
  - -3003.7499871356144
  - 4598.599390089652
  - -1008.4908920667734
  - 2379.98110443282
  - -1828.5229189452546
  - -40.90582565450089
  - -607.8112573193517
  - -4604.157748963024
  - 3192.6607937255235
  - -796.7505875182101
  - 110.07646220245299
  - 1335.4169339327848
  - 3110.0308242844876
  - -3015.0652176250715
  - -66.58491741602369
  - 4759.720347953067
  - -14.895514069272721
  - -2041.346959595243
  - 3296.972610758071
  - 666.5996505697443
  - 695.5530397050829
  - -1992.140934694043
  - -1799.3931835341807
  - 1302.319253238057
  - 369.3395520882201
  - -678.091426515429
  - -70.63928433278865
  - -17.921651120037062
  - 218.81106945818692
  - 668.8561311918536
  - 297.3008643911647
  - 303.53204304511377
  - 1284.493153768102
  - 1087.7454859755906
  - 438.18230091171927
  - -4630.071490678361
  - -900.6164544703976
  - -569.0017086684762
  - -1546.4059279180804
  - -473.5523494347082
  - -1047.455945379501
  - -521.9087549041408
  - 12.45772000361164
  - -14.673088590187398
  - 269.64403316199827
  - -36.09022749962958
  - 1030.4017076340199
  - -507.15326733354715
  - -233.64895246825049
  - 329.2275111153634
  - -1969.9527989269588
  - -4158.016315196061
  - -2068.656800910402
  - -2192.8747824771135
  - 452.03731403128853
  - -437.67012104840256
- - 1017.3556555772756
  - -645.8085669334257
  - -67.30651946839697
  - -150.60318774484043
  - -410.1121979443404
  - 754.7867593781145
  - -159.05159746760063
  - 180.6173761319821
  - -443.4728223876321
  - -329.7371749202868
  - 211.81085359965982
  - 1073.7266869202533
  - 502.41097624744094
  - -56.89704478569058
  - -24.044344946187604
  - 290.06756976836505
  - 424.2728125330439
  - -607.1079265942801
  - -5.386789504429889
  - -143.67694545393113
  - 284.0137373616884
  - 717.6433227537135
  - 234.73764691802117
  - -917.122803364216
  - 25.41834724318422
  - 281.7409589827297
  - -1043.387573213668
  - -1415.7343421458284
  - -650.4385180045011
  - 1535.3031792296842
  - -22.479461388130368
  - -137.06411784639621
  - -655.838224737348
  - -316.3850845269538
  - -122.76350944711743
  - -377.3648734132337
  - 348.71965199353355
  - 100.02553094275476
  - 181.2172058286009
  - -139.12955986649249
  - -788.5833167549081
  - -1008.4908920667735
  - 1777.9899936608494
  - -1437.1323855771277
  - 3185.2083352045433
  - -621.573189882595
  - 843.5378752703429
  - 2494.7083513657644
  - -1845.2816738366496
  - 306.98449584572705
  - -17.995071766428957
  - -367.6265793557242
  - -1518.672055604473
  - 2036.9655313139551
  - 462.2041324171984
  - -1741.8371747780593
  - -879.4871488640466
  - 2116.656303768791
  - -2276.2483747689193
  - -432.19503874565345
  - 229.13034045519774
  - 790.5152285155201
  - 3091.732908568308
  - -1629.647636574961
  - -241.98475141320526
  - 457.396651157057
  - 160.28688009784653
  - 150.1933699665913
  - -98.61241874448791
  - -274.17686395410186
  - 111.54766111383331
  - 22.810734291299326
  - -674.1825016223669
  - -331.60160002883623
  - -371.26601203994653
  - 2755.5333774736096
  - 69.0163360891135
  - 271.4409302609837
  - 951.2437601098516
  - 413.01882718333826
  - 862.5998737203807
  - 338.2232752911671
  - -104.27376994201296
  - 144.80758632268842
  - -388.8692148396498
  - -110.86804945631624
  - -308.753329653933
  - 319.6435553036215
  - 620.6863452776844
  - -428.9274562450423
  - 1143.5014702072751
  - 2202.8506996721826
  - 1460.5537302176483
  - 1771.9332733752688
  - -845.5769665156923
  - 351.04776157919775
- - -300.58080426197046
  - 2079.8275944374714
  - -24.140318568511272
  - 204.18526677600582
  - -1297.2503849457473
  - 8.963353802539844
  - 104.59182183679084
  - -388.74811290067083
  - 848.5702769525527
  - 833.0731080951946
  - -233.20764849851406
  - -2887.503079240519
  - -1097.8329611267375
  - 15.0374645105968
  - 636.8876884465567
  - -1274.6404697233547
  - -1485.0498780446721
  - 1597.6271920753702
  - 2.8140069100159604
  - 231.46849103786602
  - -322.0499622174292
  - -1380.4505097895037
  - -317.21489553580625
  - 1850.4272719171317
  - -14.667558564454376
  - -448.1733277995411
  - 1726.8429494557213
  - 3203.534518443047
  - 1705.6490349560704
  - -3451.281796310761
  - 13.579007025818017
  - 213.01236378468477
  - 1398.258108734378
  - -607.2378233152741
  - -49.95829057154625
  - -66.372717833435
  - -451.6453931087885
  - 647.0695267643564
  - -244.17565301623338
  - 58.89466588064028
  - 3723.9172439566523
  - 2379.98110443282
  - -1437.1323855771277
  - 7404.039527843088
  - -2424.1974360886356
  - 973.0507620564587
  - -1887.608948211269
  - -3276.184119150288
  - 1412.6616298440897
  - -946.4764637221373
  - 58.68109376842667
  - -64.15145343473003
  - 1572.8362366253164
  - -4350.610146911743
  - -5498.303855279581
  - 426.1435552126809
  - 405.3818845216275
  - -1926.79928783446
  - 6530.407114220174
  - 3662.479109450666
  - -3976.762634011412
  - -2723.65335211849
  - -1843.3663276214272
  - 1968.9356644151494
  - 1121.4229772709073
  - -1151.1564298105588
  - -93.96072541402914
  - 35.05771959541817
  - 474.14116624792166
  - 266.4888466170147
  - 25.06461728770082
  - 187.14954498824846
  - 1336.4603138179364
  - 2293.506393468915
  - 400.3121686883629
  - -3958.635314680855
  - -1510.7932609570935
  - -695.0106432309535
  - -3468.2248065797007
  - -77.994823035407
  - -100.25226870700267
  - -1555.1159092664452
  - 168.89639148960094
  - 28.747218035547377
  - -252.04587984617635
  - -529.1968446015164
  - 358.4062063534669
  - -865.6269335128841
  - -943.3065416323464
  - 208.93511906573198
  - -561.5212030156996
  - -2506.9790938518054
  - -2330.6564910442244
  - -3697.6457234010613
  - 1175.6782200392752
  - -439.1657374185061
- - 1952.394266831284
  - -1048.9303056199005
  - 130.61322550890705
  - -243.1979514260189
  - -555.4831146321086
  - 908.4488221803025
  - -67.35849758724213
  - 416.3614352132528
  - -1274.6772004598065
  - -991.2493918082571
  - 299.1982629454149
  - 2123.271305786388
  - 1046.1580928895958
  - -49.804211701741025
  - 169.87043943746696
  - 804.3845193694111
  - 1130.6889199701836
  - -1396.8187919592028
  - -13.594475763231271
  - -267.68821168192477
  - 199.8616328598884
  - 1109.0244707136894
  - 377.43247354687077
  - -1744.9035831477474
  - 55.85270896012469
  - 506.9952407105441
  - -1544.0759272669434
  - -2405.1629446352467
  - -1436.2868790866482
  - 3149.201853488449
  - -46.62927925946479
  - -236.426404965406
  - -1025.5319876943993
  - -285.5931448795361
  - -66.33228522563125
  - -298.55272766135766
  - 553.1628344213684
  - -126.80894833650446
  - 204.89716931774
  - -106.25235115253179
  - -4930.7475186050615
  - -1828.5229189452539
  - 3185.2083352045433
  - -2424.1974360886356
  - 7685.534847396261
  - -637.0507018244849
  - 2441.0025252544274
  - 4409.734929210315
  - -3299.138418565519
  - 472.3411547228662
  - -94.3703538186214
  - -287.5843410143289
  - -2658.323357212907
  - 3626.347873984534
  - 680.8312708914341
  - -2321.856430392874
  - -2145.4724504187243
  - 3863.251267186337
  - -3913.3116325505353
  - -463.154424167151
  - 595.0408542134167
  - 1334.076883060331
  - 6602.461614607757
  - -2969.985279402759
  - -424.8185668320037
  - 959.6104358385777
  - 310.14410974881343
  - 294.9633738418611
  - -216.2279534244433
  - -679.4636007928355
  - 120.98876101140242
  - -7.861255625507032
  - -1714.3866290818103
  - -755.3867986822412
  - -667.7664743485681
  - 4939.205733860407
  - 413.6069209372741
  - 459.0754154317558
  - 1908.0551655175325
  - 439.5924310467504
  - 1785.7859651121564
  - 619.3115870142624
  - -169.4890938966784
  - 282.09315732381253
  - -583.1108860237832
  - -530.6042614282543
  - -433.4018300114046
  - 768.9311500933698
  - 1063.5411001445598
  - -752.8500691615037
  - 2190.4819792588096
  - 3568.7831440260816
  - 2497.9165554053952
  - 3219.8711906839
  - -1574.7025583804084
  - 568.6644365906175
- - -157.06579492932266
  - 140.42396905674752
  - 28.443721202976498
  - 54.05161197717877
  - 112.3272025524591
  - -232.3282722206974
  - 40.283905137874854
  - -77.1817435415131
  - 121.24879222983671
  - 106.49238891271614
  - -94.99459631271536
  - -593.9088072915264
  - -216.31920375567415
  - 35.36823959721217
  - -22.433955618244315
  - -324.48025511749813
  - -114.60801778033783
  - 44.65185216164131
  - 0.5368087059950631
  - 52.70233058106587
  - 25.424687341381247
  - -395.46375612287494
  - -219.85818184322176
  - 327.4923299033278
  - -3.561008810412859
  - -116.50684462769684
  - 636.0779720724796
  - 848.6944970343517
  - 312.60847278598254
  - -395.3829227770535
  - 3.583043318278966
  - 64.00378743544002
  - 176.9839549995721
  - -106.32029068593614
  - -10.346095308014498
  - -0.6696029632647074
  - -106.45782863557096
  - 162.31235284167528
  - -80.80683396121769
  - 30.94645440068166
  - 231.2338520185894
  - -40.90582565450087
  - -621.573189882595
  - 973.0507620564587
  - -637.0507018244849
  - 546.6447706383492
  - 15.165039223244719
  - -883.0386094177104
  - 529.2854801385505
  - -70.49827033551271
  - -16.20865718055731
  - 2.201963556279655
  - 542.3657359488906
  - -758.5623102231768
  - -445.45781393496827
  - 195.6886387427729
  - 194.46515067972234
  - -646.9190842149314
  - 945.5010161858182
  - 322.0161935796987
  - -290.26281667431846
  - -490.353211262051
  - -590.5068521411108
  - 725.9490248091972
  - 144.0947466793573
  - -27.898489851495683
  - -26.683909247178725
  - -73.5673524359698
  - 13.729234075747105
  - -102.68170748108942
  - -47.314247452308194
  - -112.56267188024214
  - 147.43886478561254
  - 48.74507938676226
  - 164.1070375081979
  - -960.9816744763035
  - 155.88769736700493
  - -88.6644384358636
  - -292.945123363912
  - -294.3279615225495
  - -277.2437555968833
  - -167.84134868407511
  - 60.93732157094185
  - -76.17851545923159
  - 256.75382161786365
  - -31.054531125815252
  - 38.968542732385465
  - -49.33915286455919
  - -371.31866215329813
  - 217.79827768999937
  - -315.00154295835307
  - -756.7864616906456
  - -608.0698722499857
  - -682.445138422782
  - 455.7003019060102
  - -167.69536285362136
- - -11.653464111478282
  - -1461.090302838158
  - -7.589705913781148
  - -215.2598072180994
  - 1215.0121880186712
  - -354.0134582605417
  - 396.7329731186252
  - 274.58009671040764
  - -1429.4796264347856
  - -1058.690575441704
  - 222.26265096550844
  - 158.70361588224443
  - 798.1829684225447
  - -27.5696254590803
  - 713.5879966670794
  - 262.18868415993734
  - 1091.0051274273878
  - -1203.368781002053
  - -7.286071201174748
  - -217.09304308393052
  - 315.6382379877353
  - 245.85024901544412
  - -48.021052016639146
  - -1181.6213206016146
  - 27.0793951387658
  - 395.7980744032377
  - 89.13661332566078
  - -491.4147617770973
  - -957.5693749918013
  - 2360.9298462443453
  - -22.271646642657483
  - -177.72243061702275
  - -418.9829304056464
  - 416.39122093373584
  - 162.57854237217776
  - 170.04545735672139
  - 64.68956628466454
  - -418.16755940917335
  - 92.65741491351255
  - 23.7891930106456
  - -5569.711385123987
  - -607.811257319352
  - 843.5378752703426
  - -1887.6089482112686
  - 2441.002525254427
  - 15.165039223244733
  - 3540.844290254215
  - 295.27753943806226
  - 107.70299459917764
  - 354.2719436665509
  - -115.05961178717399
  - 165.1769858051684
  - 131.00887618909235
  - 1266.6527257814946
  - 2435.0347872116304
  - -496.32454828337006
  - -553.738998886922
  - 894.6834489571535
  - -2134.896398056918
  - -1374.0826575109172
  - 2099.3291370290826
  - 140.2888604898698
  - 1880.0823995990525
  - -544.3269418650322
  - -267.0778393652844
  - 816.7651025569396
  - 251.47355309765967
  - 1.2902401881857537
  - -245.79754420845742
  - -637.1019444087879
  - 94.02131195899447
  - -262.7039340979774
  - -634.8798935500134
  - -1090.6725122200244
  - -104.7114457720436
  - 730.4517133177787
  - 725.4813083034269
  - 198.54085454905612
  - 1499.610514109817
  - -148.85344674812583
  - -99.58221876627633
  - 469.825248732334
  - -110.73505318249696
  - -14.251447636876259
  - 169.15844699316543
  - 82.3014914901588
  - 103.8090602840603
  - 257.5299949514282
  - 458.8458898934494
  - -0.46076790613087265
  - -118.3033780467134
  - 49.3989608319356
  - 557.6390444554996
  - 1429.3708749270168
  - -504.5747428376659
  - 67.78027962633048
- - 2184.92238343928
  - 343.41738863021277
  - 9.225695373744912
  - 79.36693503023827
  - -2161.9041141632106
  - 1818.842155028399
  - -728.4991015114479
  - 264.38706169149805
  - -183.8107105790285
  - 748.4923729042429
  - -85.015739897936
  - 5208.582063909652
  - 90.45341135845966
  - 52.22147862419628
  - -1283.1613733593204
  - 1332.58398756462
  - 52.264790214290336
  - -22.659158166299644
  - -4.780722212046659
  - 66.59427514278974
  - -134.05096086983414
  - 1891.9176386469946
  - 552.9164317432479
  - -999.2958051831948
  - 31.857616154296984
  - -122.5938466691556
  - -3150.2548289487067
  - -3656.704011348572
  - -532.3830483668312
  - 1068.5477562951685
  - -31.15092387667144
  - 59.65154516881848
  - -1594.5826738179042
  - -1658.0144138716723
  - -530.5866431358801
  - -1246.2452812498882
  - 904.4469279584523
  - 1005.7879932409055
  - 213.7524349846056
  - -320.46646339998017
  - 1067.1772646109662
  - -4604.157748963023
  - 2494.708351365764
  - -3276.184119150288
  - 4409.734929210317
  - -883.0386094177104
  - 295.2775394380624
  - 8381.580107428268
  - -5694.581526211056
  - 689.6673933080488
  - -84.40502668033805
  - -1198.3796705079908
  - -5936.748743370859
  - 4665.284109399332
  - -1426.285983782846
  - -5573.344116673845
  - -491.3397961601558
  - 3655.9778555234525
  - -4415.290257875837
  - 186.03518559143336
  - -1936.3251455955883
  - 3819.3049878212078
  - 4082.271526673329
  - -3155.5941978204537
  - -760.7290008842326
  - -431.7070045694817
  - -332.48525623816795
  - 217.94643828262738
  - -11.516339875615573
  - 587.2106610797646
  - -815.6591134802678
  - 178.14482535049441
  - -1017.8341821140455
  - -281.6125725626071
  - -970.0814740657883
  - 8483.215274699975
  - 75.15803816900616
  - 805.2633520938855
  - 776.721232010218
  - 1730.2941270921203
  - 2411.0253430857542
  - 746.7511389645582
  - -73.35368496310792
  - 261.269641025286
  - -1507.304993296474
  - -179.74916631756568
  - -1494.3301983688746
  - 472.61494043360454
  - 925.8835422310261
  - -1107.8718164569534
  - 3690.648032770726
  - 7275.222291226979
  - 3776.900646155402
  - 3150.744837103953
  - -1479.3017355815114
  - 1005.4485804262988
- - -1837.5551113327879
  - -141.3101847180539
  - 74.29869081442142
  - -23.555460052487295
  - 1751.634916809865
  - -1574.3361992195303
  - 631.3050451975873
  - -131.8321732251955
  - -124.858866505426
  - -593.5107346005638
  - 14.017226840371697
  - -3241.4545022965185
  - -22.269544715755096
  - -19.043185168788767
  - 929.8118274568881
  - -657.102758186709
  - 64.16441574888286
  - 85.68244096551226
  - 3.4780541547133077
  - -28.25792498686956
  - -63.250401852424744
  - -1276.3538526926934
  - -405.9812767211991
  - 651.2996048201173
  - -23.165444528300643
  - 52.853975394287794
  - 2125.8424477979074
  - 2278.334390118904
  - 302.33093244457393
  - -766.476275726911
  - 22.837971744733803
  - -26.840255157689054
  - 1089.3525617765345
  - 1377.9884314666895
  - 433.7013515583564
  - 1060.5833630721445
  - -655.631367211512
  - -887.0838342507767
  - -192.12857332045036
  - 282.6167623652569
  - -1940.7510324691461
  - 3192.6607937255235
  - -1845.2816738366494
  - 1412.6616298440892
  - -3299.138418565519
  - 529.2854801385505
  - 107.7029945991778
  - -5694.581526211056
  - 4176.0591306124525
  - -433.3487770902405
  - 45.01299980453461
  - 1023.5549055301631
  - 4039.506463127734
  - -3025.639889562533
  - 1755.7426368081985
  - 4289.149491841795
  - 472.9942552986658
  - -2692.0493479532606
  - 2575.718263413269
  - -579.1192420528077
  - 1947.3137746447726
  - -2257.4507390407266
  - -3170.6698975445825
  - 2168.2137797882488
  - 393.2181294990938
  - 208.58656303615598
  - 149.20892846598488
  - -209.6277228022223
  - -14.088539645996542
  - -241.55138943551512
  - 484.8140211478369
  - -151.1170495631299
  - 824.6450378809661
  - -4.2649807635473005
  - 710.1202168704157
  - -5660.256515035364
  - 169.68756817726577
  - -495.32036578273096
  - -369.0829757488354
  - -1069.0276756640308
  - -1932.5065884024152
  - -365.6405206945591
  - 43.337856229348645
  - -230.05446560904474
  - 1015.2398896801856
  - 313.8256392295401
  - 932.8653061620045
  - -409.03021979038647
  - -616.5100575467071
  - 835.2095178598044
  - -2705.284660532783
  - -4945.53450038271
  - -2572.766762516353
  - -2064.7456329593906
  - 1063.759143344581
  - -685.2041121355129
- - 237.2818223534843
  - -341.5133241820503
  - -48.53725779591446
  - -23.397010704027533
  - 43.63907714451175
  - 158.11757266389324
  - -86.39215802165405
  - 12.751907479038733
  - -17.020693121482193
  - 50.10858226507371
  - 27.683048295711068
  - 500.68287467624367
  - 74.19401367794093
  - -0.6297632759655868
  - -247.65660898912188
  - 12.38479854042152
  - 115.46284773187264
  - -280.8991327135396
  - -1.1531370808191084
  - -17.58947906378036
  - 215.3728713998228
  - 243.60752720857047
  - 2.9077067748795633
  - -262.4110334630372
  - 5.380938095877752
  - 32.08126245051908
  - -325.8966454951153
  - -464.37161540485596
  - -135.59341871086374
  - 537.9870738516421
  - -4.820489520961149
  - -13.633849394802969
  - -396.01331999518993
  - -308.5278655968249
  - -131.2042503296808
  - -269.6604991273426
  - 137.97269371684746
  - 281.34042488509294
  - 20.648632548318776
  - -58.89900651114072
  - 461.24441298148764
  - -796.75058751821
  - 306.98449584572705
  - -946.4764637221372
  - 472.3411547228662
  - -70.49827033551267
  - 354.27194366655095
  - 689.6673933080488
  - -433.3487770902405
  - 258.0010436788792
  - -17.32586526295452
  - -258.0722338262966
  - -359.5578886489233
  - 785.7045565008655
  - 718.1205442337507
  - -856.2136332671397
  - -113.77844154120861
  - 489.36881096951987
  - -1107.9900245158642
  - -569.7029847178601
  - 411.65850527133836
  - 318.66665816898853
  - 528.8622377792108
  - -335.6111045297555
  - -129.5603353087053
  - 382.21212034481226
  - 91.945323229136
  - -2.614391215680943
  - -102.84707863171131
  - -274.6606365305349
  - 65.83360227330917
  - -97.72282561305403
  - -316.7214794512452
  - -435.97853012456846
  - -70.45321627599075
  - 792.2413066149602
  - 308.4767544021188
  - 133.45612656047996
  - 690.0064687187902
  - -29.081565191113054
  - 73.28671544699401
  - 220.02010344693642
  - -26.425940021119306
  - -9.036883076388223
  - 99.31327658823658
  - 92.7911372255324
  - -134.08854007980113
  - 191.86262494666164
  - 125.14335453720285
  - -26.158620455500333
  - 212.037743053331
  - 663.6384342423131
  - 468.98166782978353
  - 722.5103974779444
  - -158.836623988795
  - 74.53219139821798
- - -25.950337189307337
  - 25.623120900939277
  - -6.597816129802953
  - -1.2207759033905445
  - -11.281162124374433
  - 4.040457295443958
  - -0.26660987390635343
  - -6.243904605386503
  - 21.226608490388347
  - 4.002008898324544
  - 3.9784566357025994
  - -69.01099074735649
  - -5.272268876067274
  - -2.971998543174914
  - 17.08406621487304
  - -13.795348907139466
  - -16.04613838490561
  - 37.23162089323489
  - 0.6299512587530592
  - -0.08137066326434264
  - 1.1577495286923796
  - -4.250764656597542
  - 11.575623380884107
  - 24.76958122284788
  - -2.2366406834497625
  - 1.2067464223214475
  - 6.625775914258185
  - 29.508342320075677
  - 3.8634838419673443
  - -61.31158902513872
  - 1.829013561629834
  - -1.2337388669759963
  - 25.41724562593022
  - 14.226545151052251
  - -4.244139528557558
  - 12.247572970257599
  - -8.079452098871744
  - -2.4805250360149294
  - -5.655623084077701
  - 2.7302618036041464
  - 152.0575489858977
  - 110.07646220245299
  - -17.99507176642895
  - 58.681093768426656
  - -94.37035381862138
  - -16.208657180557314
  - -115.05961178717399
  - -84.40502668033804
  - 45.01299980453461
  - -17.325865262954522
  - 12.298846256626252
  - 11.632337586227775
  - 56.95603289821031
  - -60.28174895023063
  - -30.675576969337286
  - 85.0606382799737
  - 22.98665313433095
  - -43.72815860022135
  - 73.55083869139085
  - 22.855828216617297
  - -20.249456145944393
  - -42.853819565793145
  - -100.68971944299169
  - 32.50407239420585
  - 4.279828722754182
  - -43.0540980209024
  - -14.051269481506623
  - -1.9931323542716222
  - 11.010862276881216
  - 46.175346489834475
  - -5.678891215748524
  - 10.591416202082453
  - 70.5613897476467
  - 42.52379108419554
  - 3.828802381252478
  - -76.97072916615596
  - -45.21852354739598
  - -8.878483845664185
  - -73.3139105037386
  - 6.443120086959417
  - -18.55308881399324
  - -11.959229947250385
  - 2.563418627372951
  - -0.8724203746596384
  - -3.626730315227085
  - 10.283315712318773
  - 16.968210490285266
  - -14.475246744544865
  - -7.262354418100872
  - -0.5981239895167442
  - -35.49265255334239
  - -53.57805373267086
  - -29.30803800424013
  - -62.464473894162296
  - 7.994478776267559
  - -1.1057867381786168
- - -561.1187266610275
  - -102.34238312205703
  - 157.34443349681453
  - -48.100587944790234
  - 672.4977769645274
  - -626.8227032809363
  - 295.75772540673233
  - 107.16483721452786
  - -412.39840091628486
  - -658.0629168302706
  - 45.609537564039805
  - -880.1418965580805
  - 284.26564014537
  - -10.141506949429516
  - 562.4350520059007
  - 218.59344204015846
  - 392.9337183953992
  - -111.44578537926961
  - 0.9068781404768541
  - -74.15520357742625
  - -312.0743201553492
  - -347.7892542003987
  - -31.671570369247025
  - -55.6078687760106
  - -4.312282169654368
  - 142.14720927489654
  - 644.941028809169
  - 457.6203983926826
  - -287.68270019970487
  - 170.1163449093186
  - 3.8416627556531595
  - -68.94141405663848
  - 504.1342524699623
  - 976.7831464944769
  - 328.55876990074245
  - 800.9543522053436
  - -245.83080483092164
  - -843.7521949629655
  - -95.00090546380311
  - 204.48960042334582
  - -3221.957136365116
  - 1335.4169339327846
  - -367.62657935572423
  - -64.15145343473017
  - -287.58434101432897
  - 2.201963556279657
  - 165.17698580516847
  - -1198.379670507991
  - 1023.5549055301631
  - -258.07223382629655
  - 11.632337586227777
  - 774.3384156838098
  - 831.3252646651567
  - -658.7806520338983
  - 481.5746509079
  - 2369.742914925872
  - 105.44925272311468
  - -721.4140889232958
  - 599.0449546973421
  - 1.4348321859954105
  - 742.7041710706103
  - -165.15282345384506
  - -506.5207077754618
  - 390.54022692693553
  - -7.293817374917132
  - -310.47718384576456
  - -105.55118527947177
  - -35.294384729088215
  - 46.82030703705875
  - 356.296875586216
  - -15.74368553631745
  - 83.26397247601054
  - 341.20941753727783
  - 172.8960294137843
  - 138.94134826949423
  - -1265.0632449272082
  - -119.26441928519606
  - -142.24763770560756
  - -307.5647386658871
  - -97.0439872560454
  - -402.83156264800175
  - -26.492003608634434
  - -2.5359739482963515
  - -24.214144294119567
  - 34.75870531896516
  - 5.2293073597444515
  - 334.94321482815224
  - -195.27339099101312
  - -29.93174458378599
  - 123.8460881448779
  - -684.1115905981153
  - -1385.212334444703
  - -611.6372347852897
  - -558.8478974242196
  - 95.08509650178787
  - -131.0783800850543
- - -1472.4003824441857
  - -777.5446968842716
  - -51.014975072092895
  - -132.8348523314293
  - 1842.99432967158
  - -1259.5080333045696
  - 503.16100746032333
  - -150.38297634870537
  - 35.46571721379825
  - -767.6681987358667
  - 153.90434809805666
  - -3814.0137389537485
  - 161.43852211103206
  - -58.263492211658296
  - 889.4774793838824
  - -970.6998422481222
  - 253.63763447984297
  - -370.84863421058134
  - 2.5142675049730694
  - -119.3959578010296
  - 298.29930485918777
  - -1243.552504450033
  - -398.4408682618782
  - 368.9690441663437
  - -18.66402389651432
  - 224.0791005611742
  - 2204.692166230826
  - 2393.750010961815
  - 96.40038759750223
  - -36.91367466099052
  - 18.620628026902267
  - -106.9736786261932
  - 957.57395197566
  - 1281.0293637950572
  - 386.7377858188927
  - 866.5866903232318
  - -597.7004005884953
  - -800.8674082809149
  - -90.487034165233
  - 202.8204165841623
  - -1081.991870374387
  - 3110.030824284487
  - -1518.6720556044731
  - 1572.8362366253161
  - -2658.323357212907
  - 542.3657359488906
  - 131.00887618909235
  - -5936.748743370858
  - 4039.506463127734
  - -359.55788864892344
  - 56.95603289821031
  - 831.3252646651566
  - 4370.685483789446
  - -2815.640745863674
  - 1928.637125049224
  - 3952.8305545198955
  - 188.19529430463473
  - -2308.9116139267144
  - 2280.9791256257386
  - -725.4776967898958
  - 2066.221708703386
  - -2718.8602862876633
  - -2410.9299267625615
  - 2060.035949494616
  - 436.8561910518944
  - 443.16565620813054
  - 256.2760680577564
  - -160.8688594415614
  - -42.51637376296059
  - -467.8034060378337
  - 588.9349409447384
  - -156.51842447449295
  - 644.6230840030222
  - -28.534583709892715
  - 660.4990393163238
  - -5762.300025966942
  - 69.96413163987049
  - -521.6787565993942
  - -217.3550842243853
  - -1236.6762335104897
  - -1716.5937598348614
  - -380.7400847852031
  - 34.01375748135271
  - -192.23416584239183
  - 1103.6079082808342
  - 185.2061131465291
  - 1103.0647751103345
  - -256.1945118853497
  - -555.2472401981455
  - 779.2423166864036
  - -2647.0484138698316
  - -5064.609458975838
  - -2453.970459080917
  - -1865.473931452416
  - 913.7002889739609
  - -686.2708621605216
- - 1294.6185156561482
  - -1337.419822520553
  - -98.22265574355428
  - -163.28931224205704
  - -177.57633687571172
  - 962.4945617274125
  - -395.2436144854216
  - 266.58139842778064
  - -459.41945826248315
  - -277.1785256760906
  - 203.65491715996683
  - 2692.227894255158
  - 706.3732505349647
  - -24.923133249371144
  - -779.5455045523261
  - 748.2611249111482
  - 899.9929741191132
  - -1116.8392247114798
  - -5.067782764373003
  - -161.99963334194277
  - 479.484736062636
  - 1351.4574032078656
  - 272.00565184529523
  - -1547.9768565854022
  - 28.3485995403292
  - 310.6021459036144
  - -1856.8841593584293
  - -2704.7415358708977
  - -1121.9766795176351
  - 2674.073094052312
  - -26.61515735033048
  - -145.54956363247896
  - -1402.6668143258444
  - -537.6884034828872
  - -244.45532007694675
  - -680.4571502681647
  - 616.66886808409
  - 247.87327815336272
  - 281.0678990393027
  - -229.53225704973843
  - -697.091519108263
  - -3015.065217625071
  - 2036.9655313139551
  - -4350.610146911743
  - 3626.347873984534
  - -758.5623102231768
  - 1266.6527257814946
  - 4665.284109399332
  - -3025.6398895625325
  - 785.7045565008655
  - -60.28174895023063
  - -658.7806520338983
  - -2815.640745863674
  - 4094.4538724599943
  - 2242.7695329301782
  - -2945.3855774718354
  - -672.1124276802788
  - 2763.146330253911
  - -5134.322735291123
  - -1855.646102757193
  - 1208.0892731495117
  - 2215.098161073256
  - 3479.2355191150577
  - -2252.6749461851846
  - -775.2285687808989
  - 89.00411687058956
  - -173.63194425390864
  - 67.67548441839801
  - -157.12683350871603
  - 269.03529900830625
  - -473.0082854593388
  - -4.8503587667308805
  - -697.7833674261584
  - -898.3376536097841
  - -590.9591132633166
  - 5538.5870234303
  - 508.8862939208929
  - 619.1478022642278
  - 1427.6494883725084
  - 1008.149923092184
  - 1175.2552899790498
  - 903.1433686044221
  - -90.57378378767127
  - 94.78388417382438
  - -756.4633563709598
  - 168.12992972638983
  - -772.6989102825261
  - 435.5793372012166
  - 790.72201306321
  - -589.3962337793049
  - 1889.776045302785
  - 4370.004998818155
  - 2743.245960641626
  - 2823.505112193072
  - -1155.9247775633041
  - 635.880777352503
- - -815.3410286014339
  - -2727.659113283443
  - -77.5625836983119
  - -329.9606858088411
  - 2727.81836093008
  - -957.616944497932
  - 345.8425316854533
  - 227.86341825088
  - -972.12777416225
  - -1426.0717197343142
  - 385.54240296524273
  - -643.2068173151578
  - 1192.1308998751588
  - -75.62808744410765
  - 84.69116061025065
  - 147.2418625667429
  - 1694.7800104138494
  - -1912.5176912630568
  - -3.0533832964103214
  - -331.3175895232626
  - 860.7788748911795
  - 286.4528235253537
  - -223.1493581361225
  - -1667.435827436723
  - 10.932801616411961
  - 632.5667274237363
  - 252.53010415357264
  - -997.9787418670171
  - -1463.338257365342
  - 3542.8934236003565
  - -8.524043904300502
  - -299.39638724416886
  - -719.1435935465736
  - 1313.4942265977086
  - 269.17122590091236
  - 503.53066611505034
  - 1.1074351996025626
  - -985.1737679181444
  - 193.78428833266827
  - 45.52788357992629
  - -4056.6578139126905
  - -66.5849174160237
  - 462.2041324171984
  - -5498.30385527958
  - 680.8312708914342
  - -445.45781393496827
  - 2435.0347872116304
  - -1426.285983782846
  - 1755.7426368081985
  - 718.1205442337507
  - -30.67557696933727
  - 481.57465090789975
  - 1928.6371250492239
  - 2242.769532930178
  - 7269.422527008835
  - 1864.4113794041386
  - -375.89774144663096
  - 344.8322369934214
  - -4996.246118004936
  - -4538.113955833626
  - 5595.417426004652
  - 50.46553458268417
  - 734.6969377847296
  - -316.73006954846517
  - -736.4589719823787
  - 400.4313017583077
  - -115.03854624552257
  - -272.0459793394965
  - -288.87676431842436
  - 164.680587893914
  - -95.88057716185315
  - -281.55760690065796
  - 286.8121298370008
  - -1625.6847479438247
  - 176.9781752227724
  - 426.0990981624825
  - 1272.442114593365
  - 289.9464449913872
  - 1813.1514115135215
  - 92.3441466711633
  - -1281.577265142716
  - 994.1463382392371
  - -71.65082858942311
  - -254.0731097640103
  - 320.6904555762044
  - 918.0247489793268
  - 93.56532183104302
  - 10.760148639848802
  - 290.5145554805691
  - 408.9207831822058
  - -1217.6537941919128
  - -430.3244850279204
  - 517.3699605451463
  - 1447.306398035703
  - -141.3956833120571
  - -28.43696047283959
- - -2024.6923856478563
  - -461.91042517204454
  - 401.3990459215318
  - -150.22219043345578
  - 2358.373625169733
  - -2069.7886585899855
  - 827.429084419877
  - 181.12074032188286
  - -664.075542634401
  - -1887.2476895648138
  - 151.60692965190213
  - -3889.9208730152136
  - 713.4472709149404
  - -45.37838322152491
  - 1546.6485410962669
  - 149.81007204150285
  - 999.935795550458
  - -333.9459768982914
  - 5.009204293520616
  - -216.2509108500508
  - -749.0973833836191
  - -1473.7539360989226
  - -250.92823002927688
  - 183.39240864928155
  - -24.85592983991811
  - 416.09619963301884
  - 2583.2803809467296
  - 2189.390092806689
  - -596.3358736267897
  - 144.09106608615738
  - 22.62078759501662
  - -203.24084693217387
  - 1746.8324201967534
  - 3099.429166743647
  - 1001.5115275242255
  - 2455.0501037097724
  - -889.8854675678467
  - -2538.8741410934626
  - -283.9357667445688
  - 612.4849990050949
  - -7702.229934659666
  - 4759.720347953066
  - -1741.8371747780589
  - 426.14355521268044
  - -2321.8564303928742
  - 195.688638742773
  - -496.32454828337006
  - -5573.344116673844
  - 4289.149491841794
  - -856.2136332671397
  - 85.06063827997372
  - 2369.742914925872
  - 3952.830554519894
  - -2945.385577471835
  - 1864.4113794041386
  - 8238.431660563016
  - 408.2518554117109
  - -2966.510975794879
  - 2627.416103941639
  - -210.3820323528669
  - 2603.416616070582
  - -1426.4690798557713
  - -2583.1759779773042
  - 1926.3493221548786
  - 174.5376246379385
  - -623.2593809465237
  - -194.40507118181705
  - -180.55367800594286
  - 110.88412458491435
  - 762.5807293387899
  - 258.6390666971979
  - 153.0448026360993
  - 1174.0442262794375
  - 484.99811183704753
  - 681.5967627498454
  - -5809.340183218979
  - -263.1012310617287
  - -598.7442601179783
  - -890.2547478876838
  - -830.7547354682999
  - -1833.0223747466675
  - -237.4207788748569
  - 29.350648249763733
  - -163.11773839833694
  - 631.6382964374154
  - 121.65638956610871
  - 1289.6313046063522
  - -606.0807180462997
  - -420.4613046362027
  - 698.86047145135
  - -2917.027768994867
  - -5734.207933755436
  - -2698.219004337799
  - -2336.8615492002173
  - 760.6950428096429
  - -656.5374104838855
- - -662.2011861998172
  - 409.3025367653427
  - -45.65272785053687
  - 59.7980748717138
  - 69.70869080135012
  - -182.73479407725216
  - 10.694548997443329
  - -66.41026138466793
  - 202.97774348149753
  - 189.7743305729945
  - -72.59742580244954
  - -611.9203595415707
  - -234.6583765692654
  - 9.397335362461655
  - 20.995520905580545
  - -124.85125617001027
  - -181.29190630409457
  - 592.4438056608728
  - 6.624213987670164
  - 65.89915115132641
  - -62.40488275437213
  - -193.11696005991556
  - -92.66465300263778
  - 417.3912977508149
  - -21.578909903197665
  - -124.11923505828412
  - 355.35834793885886
  - 637.2009658890056
  - 295.8810575147776
  - -1002.5363989931265
  - 16.238407115788245
  - 57.07376028777102
  - 237.88290961232727
  - 45.74865643949257
  - 6.121067649054549
  - 107.0042174575596
  - -124.06497330013447
  - 45.486280694509404
  - -90.83404488971108
  - 50.756501975951416
  - 847.3363637003804
  - -14.895514069272842
  - -879.4871488640466
  - 405.38188452162746
  - -2145.4724504187243
  - 194.46515067972234
  - -553.738998886922
  - -491.3397961601556
  - 472.9942552986659
  - -113.77844154120861
  - 22.986653134330947
  - 105.44925272311468
  - 188.19529430463479
  - -672.1124276802788
  - -375.8977414466311
  - 408.2518554117109
  - 1111.5312877383326
  - -1075.9945778981805
  - 815.3178522724751
  - 226.7460315276323
  - -334.28620975089086
  - 59.663837042578606
  - -2239.8630133700285
  - 913.0384134521178
  - 18.747170562899548
  - -842.1583361054192
  - -324.98627972124325
  - -107.38469561392326
  - 137.7639564193053
  - 663.689942046808
  - -432.6141800170537
  - 61.82018699293192
  - 687.2164657598292
  - 369.86178427460067
  - 102.99923067860293
  - -581.0763526343923
  - -219.44305278756474
  - -66.74040120180808
  - -1012.6767690339761
  - 252.29151190372335
  - -301.4979459942421
  - -161.44199573664056
  - 74.90632974563674
  - -82.92347520942819
  - -191.09845938874815
  - 125.88212726167849
  - -49.85858736482975
  - -392.44426168038717
  - -336.5019403644756
  - 112.40696082829885
  - -278.9227805909421
  - -380.03956254760925
  - -503.5157284176415
  - -1100.2337135562525
  - 437.01492274904166
  - -61.41997131445598
- - 1464.102001276953
  - -665.6987963525218
  - -84.84368960672417
  - -115.93447836225516
  - -754.9419424451048
  - 1069.9770687372084
  - -334.99523720244696
  - 177.20839108289496
  - -312.160174472337
  - -31.514078966439886
  - 167.31059287489387
  - 2055.3004880160856
  - 411.3947229730901
  - -36.74719538889756
  - -408.1653093277873
  - 361.42915870725
  - 316.0540725791747
  - -708.9775633367278
  - -7.122286943466712
  - -108.47589356419385
  - 392.1588867178456
  - 1029.0341145079426
  - 289.767681316766
  - -1000.8782007312603
  - 32.314967472183376
  - 212.24359504292565
  - -1580.5485226056328
  - -1989.2614514961842
  - -618.2018257682178
  - 1720.0065906357943
  - -28.300635086632635
  - -101.68489356336534
  - -1010.3135764970228
  - -771.741666116867
  - -267.8790203626848
  - -744.4404044536906
  - 520.6914375486353
  - 446.7222758494601
  - 233.858018277482
  - -231.42280241467856
  - 122.22604856811054
  - -2041.346959595243
  - 2116.6563037687906
  - -1926.7992878344594
  - 3863.251267186337
  - -646.9190842149314
  - 894.6834489571535
  - 3655.9778555234525
  - -2692.04934795326
  - 489.36881096952
  - -43.728158600221356
  - -721.4140889232959
  - -2308.9116139267144
  - 2763.146330253911
  - 344.8322369934215
  - -2966.5109757948794
  - -1075.9945778981803
  - 2750.6005400920235
  - -3024.8332582500375
  - -521.4788337713784
  - -54.875157467391
  - 1235.556605504573
  - 3775.6491116879256
  - -2108.283618420918
  - -320.0838326685032
  - 743.5513220386525
  - 231.5769133979659
  - 181.80233960459248
  - -163.54260487244082
  - -525.307708074217
  - 122.30998423580229
  - -34.25634253024819
  - -1089.1668727352935
  - -599.2025199266747
  - -495.45835604012456
  - 3923.554854293826
  - 279.0256466347427
  - 409.11799018022595
  - 1428.4849295214121
  - 471.1915312194567
  - 1186.0544102040635
  - 469.885884280447
  - -115.6737812032593
  - 171.08962955277056
  - -414.21473670150107
  - -136.80422389783425
  - -547.8446958754355
  - 527.6224593183613
  - 721.2936542065537
  - -537.4560376505982
  - 1680.4180731970853
  - 3267.048666820499
  - 2022.1142124500727
  - 2432.1408180153003
  - -1017.825878480616
  - 466.28875710037966
- - -1089.2755467617949
  - 2377.567280458745
  - 149.36615863332156
  - 278.24570535405496
  - -761.534261211817
  - -696.5291639839057
  - 318.11112004073027
  - -338.9470078473576
  - 764.0717414236144
  - 699.3873241926225
  - -338.7891755233848
  - -2697.568274582285
  - -1113.5344336236215
  - 49.79135589056684
  - 877.8806948639406
  - -792.2258799272528
  - -1491.8988968391448
  - 1850.6072988051326
  - 6.277018801940351
  - 274.288111022685
  - -872.7605806408851
  - -1561.0990596711497
  - -200.49771720017526
  - 2192.458217138803
  - -33.23220184159582
  - -524.915155987425
  - 1924.000283309864
  - 3232.39100000087
  - 1647.626102629005
  - -4038.297464088248
  - 30.70575261792264
  - 246.61364252594416
  - 1772.0626537315766
  - 187.67033262837347
  - 193.99121830798038
  - 616.4932885966044
  - -663.7720550968826
  - 1.7500448160029267
  - -374.1165100563524
  - 246.06095551409462
  - 1711.0337216637465
  - 3296.9726107580705
  - -2276.2483747689193
  - 6530.407114220174
  - -3913.3116325505353
  - 945.5010161858181
  - -2134.896398056918
  - -4415.290257875837
  - 2575.718263413269
  - -1107.9900245158642
  - 73.55083869139085
  - 599.0449546973421
  - 2280.979125625738
  - -5134.322735291123
  - -4996.246118004936
  - 2627.416103941639
  - 815.317852272475
  - -3024.8332582500375
  - 7248.323970890814
  - 3652.37482023264
  - -3227.55064648991
  - -2316.0872944162484
  - -3841.9819604425124
  - 2474.4963413090713
  - 1080.0605326171653
  - -120.97864061660209
  - 273.05026123022975
  - 47.03144602976786
  - 246.12138311884274
  - -426.76027789737645
  - 598.2855411769339
  - 107.45357153239019
  - 533.6890397668908
  - 1490.1970519728302
  - 548.6797876013969
  - -6141.543581131754
  - -1010.9975891464082
  - -771.7416128603053
  - -2006.9828386585273
  - -1199.1789705005726
  - -748.7117870191091
  - -1283.557843466227
  - 106.63409023417958
  - 8.479015272477149
  - 751.812814903156
  - -548.5885832112282
  - 878.9691576484533
  - -398.23370199841963
  - -878.0419000742712
  - 459.2295395876144
  - -1608.7394159428804
  - -4632.4743997985
  - -3071.632876118375
  - -3391.201755497116
  - 1183.0656993011926
  - -666.917040061929
- - 268.60447496705723
  - 1696.6826743688182
  - 100.4111216980367
  - 177.12619829243792
  - -1466.5398389489242
  - 368.73881673563966
  - -86.15055737502593
  - -105.21311346449194
  - 447.55342798785665
  - 585.3101310506419
  - -208.97578457233027
  - -224.89037492725984
  - -623.5856055393311
  - 36.82875093371141
  - 272.12368767655835
  - -64.4417175629832
  - -922.0018193020637
  - 1197.9246544310283
  - 1.9691303096588135
  - 170.27160540285718
  - -699.2165799723601
  - -428.7519447069535
  - 107.67355481153233
  - 1058.3319241840984
  - -8.330733797582045
  - -325.1301998497758
  - 248.29637492919164
  - 992.1765640745373
  - 830.952993285196
  - -2233.4126223127964
  - 7.144532788497966
  - 153.06306517889072
  - 683.2859253818391
  - -453.4217266567599
  - -40.17883625618513
  - -2.1258870549771047
  - -113.54021904041682
  - 306.19029871318827
  - -166.9877488696234
  - 53.96103181820068
  - 1219.1944107145625
  - 666.5996505697443
  - -432.1950387456535
  - 3662.479109450666
  - -463.154424167151
  - 322.0161935796987
  - -1374.0826575109172
  - 186.03518559143333
  - -579.1192420528075
  - -569.7029847178601
  - 22.855828216617294
  - 1.4348321859954911
  - -725.4776967898958
  - -1855.6461027571927
  - -4538.113955833626
  - -210.38203235286667
  - 226.74603152763237
  - -521.4788337713785
  - 3652.37482023264
  - 3027.6476074632865
  - -3241.2985088689093
  - -229.14940354002292
  - -628.0347699162381
  - 439.7243957524826
  - 520.8654118043005
  - 74.95042399828625
  - 219.2741259308439
  - 201.07092920749423
  - 123.63075645620259
  - -359.6556510056278
  - 290.94085614615193
  - 162.30054037844377
  - -336.519378730596
  - 939.5914313714921
  - -51.52152212657171
  - -1360.9416497408647
  - -836.2051399127678
  - -285.3105540000448
  - -828.5424839668625
  - -465.3990050854841
  - 660.6148867221141
  - -621.2925572313023
  - 15.746225923942964
  - 177.569262019595
  - 107.01774146491888
  - -658.9892651582891
  - 300.5255790119329
  - 114.48532729529735
  - -120.052536374296
  - -194.94654119709605
  - 314.0573785049725
  - -792.1334723415348
  - -641.1346012891721
  - -920.9016162731053
  - 13.671474068768983
  - -86.14909317760943
- - -874.0971591424976
  - -2189.89334172412
  - -1.7994663798040953
  - -304.7751475545782
  - 2407.6738687891548
  - -986.5777377859378
  - 415.7825347420696
  - 230.19714913265685
  - -953.0643635055371
  - -1526.6364562925178
  - 353.6895273734498
  - -1326.9342564618523
  - 1106.8729636354983
  - -75.10013267375008
  - 480.57477081536143
  - 138.27629381999677
  - 1517.7145537352078
  - -1533.6501940053647
  - -2.5077138427648107
  - -314.74058408897787
  - 476.1837787894975
  - -95.444701477712
  - -211.645081167229
  - -1312.575263004046
  - 7.69359369307686
  - 600.0724053584518
  - 719.7698471686492
  - -303.61240987041555
  - -1269.3941016707645
  - 2816.2700263931574
  - -5.3582012264102765
  - -284.70642811034935
  - -280.21897326204294
  - 1474.3292202589125
  - 368.34062183699496
  - 772.3747983536517
  - -131.2601138372154
  - -1154.4513937702575
  - 100.64324921221406
  - 133.80970040372648
  - -4829.703258393948
  - 695.5530397050828
  - 229.13034045519785
  - -3976.762634011412
  - 595.0408542134167
  - -290.26281667431846
  - 2099.329137029083
  - -1936.3251455955885
  - 1947.3137746447726
  - 411.65850527133836
  - -20.249456145944393
  - 742.7041710706102
  - 2066.2217087033864
  - 1208.0892731495119
  - 5595.417426004652
  - 2603.416616070582
  - -334.28620975089086
  - -54.87515746739103
  - -3227.5506464899104
  - -3241.2985088689093
  - 4638.98035860652
  - -194.60716481940807
  - 494.28374252400056
  - 27.47682697975448
  - -499.4212524082003
  - 822.8142285126777
  - 130.98003793616613
  - -162.3378093740336
  - -316.2160973310577
  - -274.7736361576198
  - 257.49682282137695
  - -247.76168236901938
  - -50.758985547876485
  - -1405.4998195489059
  - 203.67809221829705
  - -1060.1092513671397
  - 959.4561807677699
  - 97.51149450137548
  - 1913.7586750810756
  - -521.4248566796531
  - -1142.1969495718868
  - 795.4179153698332
  - -96.89911518127411
  - -166.95292449382512
  - 701.070496198587
  - 581.9016999837011
  - 550.9999070848777
  - 227.69413860738516
  - 315.890120877066
  - 389.89504189783105
  - -1500.0305339238785
  - -1694.4215320130256
  - 29.107397929062152
  - 1201.037063058049
  - -231.35942840766268
  - -155.4008831685604
- - 612.239109530096
  - 126.451056761156
  - 109.01655547702596
  - 56.546690848426444
  - -604.3021900945926
  - 481.34796920864227
  - -253.68897236577303
  - 200.12186395353714
  - -208.5886899792467
  - 144.12951320665331
  - -78.01864989325068
  - 2672.2975599260776
  - 153.7282324282151
  - 44.067401182185776
  - -557.5182928035065
  - 1014.1553012294196
  - 212.87761879857598
  - -7.738403561385498
  - -0.546897711233656
  - 29.336936180241466
  - -392.70892037475664
  - 811.1062599802848
  - 270.6909755951611
  - -487.43144844629995
  - 7.625982302303583
  - -52.963893691450615
  - -1375.575634216147
  - -1880.4589930087668
  - -408.560720988961
  - 519.6131512965313
  - -8.302584238910141
  - 25.404994933903122
  - -664.5725268763254
  - -255.87539223121414
  - -95.37631465046547
  - -175.9406165837668
  - 345.75748937167276
  - 24.406963018514986
  - 48.86557180732562
  - -45.67162265374485
  - -1075.6512972143655
  - -1992.140934694043
  - 790.5152285155201
  - -2723.6533521184892
  - 1334.076883060331
  - -490.353211262051
  - 140.2888604898698
  - 3819.3049878212078
  - -2257.4507390407266
  - 318.6666581689886
  - -42.85381956579316
  - -165.15282345384506
  - -2718.8602862876633
  - 2215.098161073256
  - 50.46553458268417
  - -1426.4690798557713
  - 59.66383704257872
  - 1235.556605504573
  - -2316.0872944162484
  - -229.14940354002303
  - -194.60716481940804
  - 2440.6102601904017
  - 1072.1899397598788
  - -1322.3654386222227
  - -502.797588947592
  - 324.1459356335432
  - -32.845842995199035
  - 49.4893597367649
  - -155.92007812861053
  - -10.638183018730697
  - -152.72150288486378
  - -20.64556598289454
  - -873.9045850118104
  - -765.6967499378283
  - -351.5016975065661
  - 3361.6094818095994
  - 594.2919267057285
  - 428.2089892397786
  - 1368.053266138999
  - 309.90917000914294
  - 646.7654850641583
  - 641.0928617157103
  - -61.22062246209209
  - 60.27071362111226
  - -178.19346382465218
  - 38.49612323071563
  - -631.4581253307385
  - 451.518499767047
  - 415.2149178452614
  - -319.53694945690745
  - 1237.611802769291
  - 2686.0133540950405
  - 1507.873415146353
  - 1849.6154986959777
  - -582.8085020290542
  - 367.68064245547373
- - 2422.358001792037
  - -1916.73086663985
  - -12.002782682233963
  - -343.3115974226763
  - -354.4232214497021
  - 1238.9514020959798
  - -303.26014627274765
  - 341.35849415385667
  - -793.2737477157402
  - -1142.9155933748991
  - 413.7583152339243
  - 780.8729146871431
  - 1115.8256477221205
  - -82.63060956110134
  - -145.96960053245832
  - 178.23125038696426
  - 1271.6443383721735
  - -2067.7764779635977
  - -17.094203147597046
  - -344.491189937673
  - 534.074737236571
  - 569.7528846916009
  - -24.53495230505014
  - -1966.007958031401
  - 77.33397839398317
  - 642.5011039345169
  - -686.5622515981397
  - -1573.2219841300955
  - -1215.3678351526476
  - 4019.741143388776
  - -68.09822791343478
  - -295.6494570509062
  - -1087.5530180713215
  - -360.7852557611917
  - -87.24114253252026
  - -518.6987233835862
  - 558.4566692943843
  - -38.37158335092151
  - 334.83953251263745
  - -208.37786926761223
  - -2763.934115296042
  - -1799.3931835341807
  - 3091.732908568308
  - -1843.3663276214263
  - 6602.461614607758
  - -590.5068521411108
  - 1880.0823995990522
  - 4082.271526673329
  - -3170.6698975445825
  - 528.8622377792108
  - -100.68971944299169
  - -506.5207077754618
  - -2410.929926762561
  - 3479.235519115058
  - 734.6969377847296
  - -2583.1759779773047
  - -2239.863013370028
  - 3775.649111687926
  - -3841.9819604425124
  - -628.0347699162382
  - 494.2837425240005
  - 1072.1899397598788
  - 7892.665818906286
  - -2776.3928240296345
  - -278.8625369990422
  - 1099.0389850218173
  - 369.3492979392546
  - 232.26610884620703
  - -205.11104651695007
  - -844.9679433330899
  - 386.14722009446854
  - -113.83246794517038
  - -1107.174381226232
  - -498.70916100651885
  - -487.9988612461674
  - 4389.084638075949
  - 258.63755948152414
  - 373.93899942244514
  - 1712.590470036022
  - 551.8504785323336
  - 1424.2500534094108
  - 474.5886391229365
  - -164.2533737744712
  - 214.96974836045447
  - -548.9558326152908
  - -232.31969738811785
  - -438.26247662138536
  - 564.015066962246
  - 938.79148790256
  - -571.8617675066167
  - 1833.151122052549
  - 3438.3468140933987
  - 2389.0073915906255
  - 3092.6865221045887
  - -1292.953318865623
  - 458.97724904951525
- - -1141.1459030849526
  - 314.81230254660665
  - -31.576105059463515
  - 38.35025640665677
  - 611.1986981473666
  - -665.6159514576467
  - 194.1706528274996
  - -164.5674758527588
  - 324.1910533164398
  - -77.33409850934231
  - -66.92555296204357
  - -2528.2758624478543
  - -282.15440705836676
  - 7.3690907780573704
  - 365.39871756770015
  - -663.5646809188949
  - -185.84059950416042
  - 529.7790985593912
  - 5.630031272641236
  - 47.913118047097164
  - -101.86687138978105
  - -1067.5484306935339
  - -424.4051518483385
  - 728.7660548332266
  - -24.39432737815871
  - -102.81548645135602
  - 1701.534768895156
  - 2125.5818939871356
  - 574.9571830932077
  - -1285.9259177918116
  - 21.392460100979253
  - 53.077587221327406
  - 737.7589548666656
  - 424.31311536067983
  - 147.68461457689787
  - 403.62804468287095
  - -402.0008749387562
  - -154.5344283528586
  - -153.96309973316986
  - 130.90124450007798
  - 562.8700648118802
  - 1302.3192532380567
  - -1629.647636574961
  - 1968.9356644151492
  - -2969.985279402759
  - 725.9490248091972
  - -544.326941865032
  - -3155.5941978204537
  - 2168.2137797882488
  - -335.6111045297555
  - 32.50407239420585
  - 390.5402269269354
  - 2060.035949494616
  - -2252.6749461851846
  - -316.7300695484653
  - 1926.3493221548786
  - 913.0384134521178
  - -2108.283618420918
  - 2474.4963413090713
  - 439.7243957524827
  - 27.476826979754502
  - -1322.3654386222227
  - -2776.3928240296345
  - 1995.8732013366164
  - 371.4399899656943
  - -367.62104682179375
  - -101.57439582528893
  - -184.64834111516865
  - 100.48048029568753
  - 100.37246284473625
  - -1.2440227846264476
  - -121.01834211710394
  - 784.1750792503284
  - 374.22428735436006
  - 473.1866845024688
  - -3435.0290405153964
  - -25.708239429085268
  - -337.82358071352195
  - -1019.7065408995767
  - -545.5636045308825
  - -1070.921443172816
  - -472.5353235087405
  - 105.48919134993979
  - -184.21937704542594
  - 492.7817466269256
  - 94.54960534990872
  - 368.93867011264564
  - -458.9601491535859
  - -748.2245137628502
  - 552.7012496578382
  - -1401.731047227305
  - -2787.135094502834
  - -1855.372615958188
  - -2075.8486983064113
  - 1046.886895723875
  - -449.46729257514255
- - -168.97616491055865
  - 372.5799013129022
  - -14.29682876072533
  - 29.645201294044536
  - -197.45333344342077
  - 6.489403414319692
  - 3.1109568349464016
  - -58.995741957982155
  - 159.15553783377348
  - 91.36422758847627
  - -30.804325094317253
  - -684.0784224481471
  - -156.6811251739361
  - -2.2282082568487733
  - 141.26066215347066
  - -205.36367685465592
  - -194.2694908183609
  - 366.40281193634365
  - -0.3118630636843816
  - 34.986831015327176
  - -82.97098235733127
  - -262.27389686264735
  - -46.063212189541034
  - 322.70340414730924
  - -0.059886895269295214
  - -66.24720554615463
  - 355.9460247367401
  - 612.5327178415707
  - 233.8593691195787
  - -685.2650616369641
  - 0.6009035998990472
  - 30.453312436881014
  - 212.04576273874008
  - -89.75659201170514
  - -7.096705163304356
  - -8.008940717017278
  - -82.44073774765977
  - 112.24591210973934
  - -45.60600428481623
  - 12.49634418759894
  - 595.1117464105317
  - 369.33955208822005
  - -241.98475141320526
  - 1121.4229772709073
  - -424.8185668320037
  - 144.0947466793573
  - -267.07783936528443
  - -760.7290008842324
  - 393.21812949909366
  - -129.5603353087053
  - 4.279828722754182
  - -7.293817374917141
  - 436.85619105189437
  - -775.2285687808989
  - -736.4589719823788
  - 174.53762463793845
  - 18.747170562899548
  - -320.0838326685032
  - 1080.0605326171653
  - 520.8654118043005
  - -499.4212524082004
  - -502.79758894759203
  - -278.8625369990423
  - 371.4399899656943
  - 706.4087385604658
  - 410.44031280517515
  - 428.70103662762773
  - 36.13257739066775
  - 81.6585261549008
  - -988.7636063904391
  - 593.0920759549911
  - -176.89770597387877
  - -670.4603127129483
  - 123.75975366485689
  - 116.33215707455575
  - -1234.4076478213617
  - -102.15899850532193
  - -180.40792787128885
  - -257.3030930343017
  - 392.87457028806074
  - -217.40138313936419
  - -795.8942949353498
  - -67.8814105503367
  - 5.2772025867265535
  - -471.36144640116294
  - -151.52578147170246
  - -140.01963083278497
  - -827.3054338835726
  - 117.24024098724267
  - 83.78016402939312
  - -109.76715405538638
  - -637.0831868329886
  - -847.6847495812501
  - -734.8599029959506
  - 155.68032547710368
  - -127.79886409072377
- - 445.0342034039534
  - -563.307100473739
  - -48.2729285543271
  - -53.5553096718885
  - 56.695395809958036
  - 256.83875733389084
  - -137.39434479689314
  - 22.0248271328832
  - 194.75674035669235
  - -67.5856805171128
  - 64.22914276102286
  - 116.71118823260005
  - 145.8979317241758
  - -10.370080377897914
  - 9.331761484282035
  - -60.04378325198751
  - -80.95461994266347
  - -501.6232732967087
  - -5.598045496200312
  - -48.89939801513811
  - -103.66929731961925
  - -214.84976098736536
  - 39.39295998667331
  - -100.34557389543323
  - 13.462208638734
  - 89.79422890999756
  - 77.81314339158729
  - -160.37388135996426
  - -51.27829727104034
  - 577.5728420103522
  - -7.981305711761777
  - -39.970670315579596
  - -532.0691061417473
  - -361.95619581317726
  - -155.46686567915592
  - -326.42820518846855
  - 149.83290949586828
  - 358.780735539704
  - 13.008212108796899
  - -70.62699632234042
  - 283.095892287693
  - -678.091426515429
  - 457.396651157057
  - -1151.1564298105586
  - 959.6104358385777
  - -27.898489851495697
  - 816.7651025569398
  - -431.7070045694819
  - 208.58656303615618
  - 382.2121203448123
  - -43.054098020902394
  - -310.4771838457646
  - 443.16565620813066
  - 89.00411687058954
  - 400.43130175830794
  - -623.2593809465235
  - -842.1583361054192
  - 743.5513220386525
  - -120.97864061660212
  - 74.95042399828614
  - 822.8142285126777
  - 324.1459356335432
  - 1099.0389850218176
  - -367.62104682179375
  - 410.44031280517515
  - 5917.661999928753
  - 2245.2319098367834
  - 195.4357526153534
  - -1070.515532527483
  - -5160.044813636244
  - 2960.042449884262
  - -1042.3891678047598
  - -4092.7905898526037
  - -3456.48616758643
  - 200.04498435047435
  - -3638.3301423241523
  - 2317.0508749934497
  - 115.30114091396004
  - 6731.1098464504985
  - -3484.931658994174
  - -997.4096653456754
  - 609.3021122143034
  - -315.1010661330753
  - 3.529603725499757
  - 3256.9288233528014
  - -115.52702185994282
  - 717.0919159226239
  - 1998.2268473405652
  - 575.9223759967801
  - 601.6697033751805
  - -1438.5914930274557
  - -2966.447046489254
  - -529.1820315240435
  - 3758.926235958116
  - -401.18477845286526
  - -478.23472564904984
- - 130.20688045928824
  - -85.93198595729709
  - -23.609595395432414
  - -16.803126706876924
  - -64.35892384986192
  - 117.35081579015545
  - -38.904580941405186
  - -0.9995276408505693
  - 80.00541324082886
  - -14.577302292925422
  - 25.01056310372987
  - -100.46330453264399
  - 28.30996082639208
  - -8.846067067973333
  - 92.63093779598769
  - -39.60747127828378
  - -71.70544983795197
  - -65.81932520841295
  - -2.404748842684769
  - -13.166579078492385
  - -65.36675240831316
  - -90.0792923474381
  - 50.331950194081216
  - 37.46271250920442
  - 6.038366373017822
  - 25.93184358123168
  - 46.51859489947872
  - 42.732126611414515
  - -0.9686185776493386
  - 25.92471997941292
  - -3.815297440371214
  - -12.77995164220224
  - -128.15783824716218
  - -150.31785937937852
  - -54.18894248671271
  - -111.19171570857857
  - 36.19352271196367
  - 145.45099439228068
  - -7.701633611972673
  - -20.759067224959118
  - 175.97250729048784
  - -70.6392843327887
  - 160.28688009784653
  - -93.96072541402914
  - 310.14410974881343
  - -26.683909247178732
  - 251.47355309765967
  - -332.48525623816795
  - 149.20892846598494
  - 91.945323229136
  - -14.05126948150662
  - -105.5511852794718
  - 256.2760680577564
  - -173.63194425390867
  - -115.03854624552257
  - -194.40507118181708
  - -324.98627972124325
  - 231.5769133979659
  - 273.05026123022975
  - 219.27412593084395
  - 130.98003793616604
  - -32.84584299519907
  - 369.34929793925454
  - -101.57439582528892
  - 428.70103662762773
  - 2245.2319098367834
  - 1023.1575889711472
  - 169.36536436248647
  - -327.96529778165547
  - -2190.4283716687087
  - 1331.6939808727782
  - -314.6270175892665
  - -1894.2203899524375
  - -1060.9025455486194
  - 18.558181176426206
  - -1735.4337598771656
  - 520.1045753566433
  - -63.11346708054646
  - 2282.8016359615604
  - -1019.4307290155893
  - -183.35456401776025
  - -112.34615945989532
  - -179.58349056746843
  - 85.54181938874358
  - 835.6492391137838
  - -225.41394528820337
  - 349.54843352949916
  - 405.64628247422763
  - 483.6572880587612
  - 91.57524502996894
  - -442.41566303261334
  - -1309.4180022585347
  - -361.3997000301853
  - 1189.592585460165
  - -387.42436675995265
  - -164.77964979030443
- - 156.88812128255535
  - 11.100937662227546
  - -0.7702491809640847
  - -5.852870636087458
  - -130.69221239897837
  - 106.77025398714228
  - -23.380795472557057
  - 9.571209088245
  - 2.6627284362526082
  - 13.058769784964456
  - 11.278161280135972
  - 192.86521872339688
  - 16.733615349499374
  - -3.9712284735862684
  - 22.832095052345977
  - 62.95171460200392
  - -17.20297400799584
  - -26.189874899188393
  - -0.688922528142385
  - -5.69321436248141
  - -18.631463337135127
  - 102.38023759669015
  - 84.88563738192835
  - -21.785849218635317
  - 2.5295590463312863
  - 12.934119221093713
  - -171.8184275006972
  - -160.11544363474727
  - -53.78310647994889
  - 54.695605010723476
  - -2.220204176268827
  - -7.293435719333036
  - -31.043499350754573
  - -63.61750730376862
  - -14.98412570876579
  - -36.687765976664295
  - 33.60836347018959
  - 26.048370130269078
  - 6.0378591287289165
  - -10.433421240244279
  - 9.291832769865708
  - -17.921651120037044
  - 150.1933699665913
  - 35.05771959541817
  - 294.9633738418611
  - -73.5673524359698
  - 1.290240188185743
  - 217.94643828262738
  - -209.6277228022223
  - -2.6143912156809463
  - -1.9931323542716224
  - -35.29438472908821
  - -160.86885944156143
  - 67.67548441839801
  - -272.0459793394965
  - -180.55367800594288
  - -107.38469561392321
  - 181.80233960459248
  - 47.03144602976783
  - 201.07092920749423
  - -162.3378093740336
  - 49.4893597367649
  - 232.26610884620703
  - -184.64834111516865
  - 36.13257739066775
  - 195.4357526153534
  - 169.36536436248647
  - 169.10735566498442
  - -7.981391036767785
  - -154.14767575576337
  - 154.8340955016445
  - 175.01892564332078
  - -450.0036022372115
  - 138.285797007998
  - -184.01853216989954
  - -137.28918985117957
  - -467.71683883023826
  - -73.64332630474438
  - 168.89724548125773
  - -115.83485642206838
  - 534.0004469839546
  - -15.915143513070927
  - -66.47750159803785
  - 155.84749019127395
  - -56.733886379932514
  - -285.31709849802195
  - 381.3549453830387
  - 206.9285390972362
  - 401.1162404589635
  - -276.420922712835
  - 173.4402988873807
  - -176.13260015901182
  - 304.91290424521276
  - 362.9068149827227
  - -593.0024109257746
  - 80.7335493208624
- - -84.7529304267206
  - 204.77296347352308
  - 5.906710046982576
  - 17.49254787313726
  - -95.19905233204219
  - -20.01495855754499
  - 19.928419952436766
  - -16.43530964032084
  - 2.930178515593014
  - 48.64103309466429
  - -18.40223165832618
  - -110.30220372609563
  - -64.91552459444858
  - 0.8582329643569705
  - 20.646716847824543
  - -19.937770461702264
  - -41.88091210234948
  - 179.9257379877073
  - 0.9429863630184422
  - 17.86699896989564
  - -3.7604328351026393
  - 5.2721952541297314
  - -5.614601366243519
  - 84.6475407181431
  - -2.236887511188972
  - -32.714345433801746
  - 17.616114332739247
  - 116.70871603321062
  - 62.65611539072078
  - -258.1216541376425
  - 1.320169314682822
  - 14.515779593657104
  - 140.6576421992253
  - 31.00663434159598
  - 21.57121177382079
  - 49.3326458015217
  - -37.815717431031224
  - -33.42249052437432
  - -11.55392038972037
  - 13.15317169309092
  - 130.29820315829411
  - 218.81106945818692
  - -98.61241874448791
  - 474.14116624792166
  - -216.2279534244433
  - 13.72923407574711
  - -245.79754420845742
  - -11.516339875615584
  - -14.088539645996546
  - -102.8470786317113
  - 11.010862276881214
  - 46.82030703705876
  - -42.51637376296062
  - -157.126833508716
  - -288.87676431842436
  - 110.88412458491433
  - 137.76395641930526
  - -163.54260487244082
  - 246.12138311884274
  - 123.63075645620259
  - -316.2160973310576
  - -155.92007812861053
  - -205.11104651695007
  - 100.48048029568753
  - 81.6585261549008
  - -1070.515532527483
  - -327.9652977816554
  - -7.981391036767783
  - 244.14765048850543
  - 814.9876218209131
  - -407.00228408317605
  - 212.64153011252893
  - 584.6146639620574
  - 739.936123424536
  - -33.19034765588316
  - 500.63089422880773
  - -513.7193649275222
  - -67.21521889174674
  - -1389.7379330321317
  - 792.2983624212109
  - 213.45794010329922
  - -309.18085791029864
  - 41.7983410856082
  - 20.831550476348827
  - -781.4832015085315
  - -48.08242407957575
  - -172.75032647813612
  - -561.5243864096783
  - -51.16430517535008
  - -131.7226157266516
  - 321.58451923595686
  - 494.41854777461845
  - -56.32839371818067
  - -871.6703831448588
  - 66.63499186604413
  - 76.38877969277108
- - -274.10161443588976
  - 180.75685704864165
  - 63.674086670277035
  - 17.80484208950648
  - 165.1384835236138
  - -291.33302627347376
  - 146.74601501964668
  - 16.475663455168338
  - -250.72628113277486
  - -45.121861923118736
  - -22.762337119556715
  - 251.66282539912203
  - -4.094750217799251
  - 5.985343539916742
  - -46.65049235742321
  - 175.19024179049157
  - 169.20232435093672
  - 108.87362786972709
  - 5.341096639532982
  - 8.602964964981423
  - 108.20009566523933
  - 278.3321548691382
  - -7.936291847798566
  - -107.57498599995064
  - -13.524730484134531
  - -12.72364065268537
  - -219.41781634089546
  - -222.49607606812862
  - -89.75283721460151
  - 13.722905678339686
  - 8.35983400731085
  - 3.7914737692292984
  - 378.72326166674833
  - 475.9713311178246
  - 163.44635051068494
  - 373.32214593392183
  - -104.08347130391259
  - -462.0157278320323
  - 2.0435719530076697
  - 74.99798384466793
  - -709.9422253948236
  - 668.8561311918536
  - -274.17686395410186
  - 266.4888466170148
  - -679.4636007928352
  - -102.68170748108939
  - -637.101944408788
  - 587.2106610797647
  - -241.5513894355153
  - -274.6606365305349
  - 46.17534648983447
  - 356.296875586216
  - -467.80340603783384
  - 269.03529900830625
  - 164.68058789391372
  - 762.5807293387899
  - 663.6899420468079
  - -525.3077080742169
  - -426.7602778973762
  - -359.6556510056277
  - -274.7736361576199
  - -10.638183018730698
  - -844.9679433330898
  - 100.37246284473628
  - -988.7636063904391
  - -5160.044813636244
  - -2190.4283716687087
  - -154.14767575576337
  - 814.9876218209131
  - 5219.958453796951
  - -2801.4009279512975
  - 1134.8215584475936
  - 4037.715277673238
  - 2865.024249062086
  - -237.48558937059997
  - 3480.268082628527
  - -1971.6661412764593
  - -12.31826083009575
  - -5282.058412006473
  - 2243.6049507135976
  - 988.6358664539108
  - 249.1674147147308
  - 316.31712531560964
  - 25.59656383632802
  - -2038.3847577343113
  - 190.24378997294082
  - -227.26283071203062
  - -724.0952557025503
  - -572.9399900219969
  - -563.0886728739654
  - 1042.9426375724709
  - 2456.183337393449
  - 1065.065195637673
  - -2477.15413310363
  - 151.49595183991372
  - 454.36151959158144
- - 57.45288351976638
  - -68.08326810656868
  - -7.819395367913852
  - -22.27265064285096
  - -6.641431228962421
  - 48.819859996879444
  - -18.446010585804245
  - -7.600509114203581
  - 140.87550353438925
  - -81.66831780672695
  - 35.24403658934911
  - -467.9844289435231
  - 35.7696565184651
  - -15.883093714958694
  - 174.743820224826
  - -104.38785814204846
  - -112.44411081300677
  - -50.80053475509956
  - -2.807923979815753
  - -20.53906342201786
  - -140.90186983485285
  - -285.87282127617254
  - 0.8832192163819399
  - 113.2222091809694
  - 6.225622379577724
  - 41.192552649635026
  - 284.610633540991
  - 264.62421778901063
  - 67.4144545421245
  - -69.27175890661849
  - -3.3148368400667136
  - -20.886529064412276
  - -56.03853632657514
  - -60.03084826141795
  - -33.640288251116615
  - -19.32289758609919
  - -9.787587055374793
  - 97.15491656946676
  - -44.80002633085274
  - 11.18008710547525
  - 174.403899285468
  - 297.30086439116457
  - 111.54766111383337
  - 25.064617287700806
  - 120.98876101140229
  - -47.314247452308194
  - 94.02131195899462
  - -815.6591134802678
  - 484.8140211478369
  - 65.83360227330915
  - -5.678891215748524
  - -15.743685536317464
  - 588.9349409447384
  - -473.0082854593388
  - -95.88057716185303
  - 258.6390666971979
  - -432.6141800170537
  - 122.3099842358022
  - 598.2855411769339
  - 290.94085614615193
  - 257.49682282137684
  - -152.72150288486378
  - 386.1472200944685
  - -1.2440227846263845
  - 593.0920759549911
  - 2960.042449884262
  - 1331.6939808727782
  - 154.8340955016445
  - -407.00228408317605
  - -2801.4009279512975
  - 1963.6000820200065
  - -425.3551167010504
  - -2236.3997735592843
  - -1310.7081435414768
  - 189.2796761570788
  - -2639.341015768183
  - 819.0960432322494
  - -121.58071980968357
  - 2995.6515755283754
  - -1340.0895644440618
  - -620.1770801765239
  - -180.11636645286612
  - -224.93908398634576
  - 47.44328992275193
  - 1184.179958580184
  - -123.57534935825421
  - 357.2558504971559
  - 384.76778262927616
  - 471.885453711503
  - 297.2475125732916
  - -856.2637953669624
  - -1953.894561336371
  - -756.7877330599449
  - 1360.158947094032
  - -205.31613832644456
  - -307.425768680357
- - 55.91391497387103
  - 113.32897876392751
  - 21.23275273838548
  - 5.093691179189406
  - -96.27047877360931
  - 3.3249469963506466
  - 22.66356943026114
  - -1.5687479045452004
  - -1.6631544950053976
  - 29.299105957398865
  - 1.0789626565711303
  - 192.72922290488538
  - -13.015388809312132
  - -3.870698878931094
  - 19.56388281259242
  - 95.06799173467668
  - -31.748192850154293
  - 40.32766319411882
  - 0.76561170335171
  - 2.440108959580213
  - -23.479331735489044
  - 129.7313278765581
  - 84.64226425030844
  - 11.464418526693876
  - -1.9806317177150448
  - 0.21651461028889504
  - -195.44755292861603
  - -173.17229753714525
  - -28.34671796959101
  - -40.24246752802142
  - 1.0355893858168144
  - -2.8993115302500434
  - 109.48215060961573
  - 84.30320981030872
  - 38.20866944263499
  - 87.0821146041353
  - -11.839135604618193
  - -111.29522275518332
  - -2.115628980901039
  - 16.41774465417056
  - -58.94886671843353
  - 303.53204304511377
  - 22.81073429129934
  - 187.14954498824846
  - -7.861255625507034
  - -112.56267188024216
  - -262.7039340979774
  - 178.14482535049447
  - -151.1170495631299
  - -97.72282561305403
  - 10.591416202082454
  - 83.26397247601057
  - -156.51842447449292
  - -4.85035876673086
  - -281.55760690065796
  - 153.04480263609935
  - 61.82018699293194
  - -34.25634253024816
  - 107.45357153239016
  - 162.30054037844377
  - -247.76168236901927
  - -20.645565982894542
  - -113.83246794517031
  - -121.01834211710398
  - -176.8977059738788
  - -1042.3891678047598
  - -314.6270175892665
  - 175.01892564332078
  - 212.64153011252895
  - 1134.8215584475936
  - -425.35511670105046
  - 574.7880703981749
  - 296.88211334632604
  - 918.8961910338325
  - -224.3118509365893
  - 457.7573670580809
  - -969.8729469242732
  - -135.33270970783104
  - -1101.0225189870923
  - 321.05634381565903
  - 842.1326691340829
  - 6.317583059511661
  - 8.196209923849302
  - 198.23753594692792
  - -515.2712831758117
  - -361.34261179441324
  - 389.44144100377184
  - 85.37262943702926
  - 246.71338539461212
  - -412.41915785193004
  - 433.76505752397765
  - 176.28694344347215
  - 421.2062581441025
  - -332.88363498738585
  - -539.2996494185744
  - 143.32453705784417
- - -597.4267745840792
  - 28.558506037574723
  - -10.007469276344741
  - 0.8833129288520464
  - 501.2098637106295
  - -484.696877365659
  - 217.71537664474968
  - -63.23747059407344
  - -183.98280354552196
  - -102.72549220704131
  - -7.784904157358562
  - -1061.853459691071
  - -92.6944005015849
  - -5.11294461909938
  - 160.88769215029444
  - -366.9292079026798
  - 62.67498376390956
  - 96.1034191827643
  - 5.353923168200215
  - 7.151348998102316
  - 288.911662574605
  - -237.93447794708632
  - -259.1105785237392
  - 125.37631456785783
  - -13.587400859751389
  - -17.00319723907465
  - 607.7414793972919
  - 800.4624093340807
  - 209.8326487881971
  - -228.4347975130708
  - 8.582675250152219
  - 8.835950434631895
  - 555.9328480632071
  - 460.62293748143355
  - 136.70559146138805
  - 357.8542548958171
  - -239.0191920361955
  - -306.0346568116172
  - -45.07794592358842
  - 88.44015406520522
  - 122.61185437088803
  - 1284.493153768102
  - -674.1825016223669
  - 1336.460313817936
  - -1714.3866290818103
  - 147.43886478561257
  - -634.8798935500138
  - -1017.8341821140455
  - 824.6450378809662
  - -316.7214794512452
  - 70.5613897476467
  - 341.20941753727806
  - 644.6230840030222
  - -697.7833674261584
  - 286.81212983700095
  - 1174.0442262794377
  - 687.2164657598292
  - -1089.1668727352935
  - 533.6890397668908
  - -336.51937873059603
  - -50.75898554787617
  - -873.9045850118104
  - -1107.174381226232
  - 784.1750792503285
  - -670.4603127129484
  - -4092.7905898526037
  - -1894.2203899524377
  - -450.0036022372115
  - 584.6146639620574
  - 4037.7152776732387
  - -2236.3997735592848
  - 296.88211334632604
  - 5715.389235369246
  - 2277.9703111435524
  - 124.73518752087739
  - 1469.1809436398012
  - -1864.1257677414317
  - 10.28360295497119
  - -4959.4809085157995
  - 2296.2492136715473
  - -644.8569388879007
  - 124.00141045051095
  - 296.1602690123883
  - -283.61252187627866
  - -1538.693331927582
  - 1392.7422427639578
  - -72.9156074459056
  - -1124.70170393727
  - -591.3460435295868
  - -59.4513860225476
  - -662.1979262645966
  - 1483.3237299262364
  - 816.9394398072501
  - -2281.9497337833877
  - 496.44254315560977
  - 328.2801291002735
- - -117.76385583463401
  - 736.4812743956392
  - 28.27832444541554
  - 48.89043755787088
  - -441.87943210570177
  - -17.28909483683918
  - 65.43285653293012
  - -84.49957282493652
  - 116.42416760618613
  - 140.55807118465182
  - -45.008329738396846
  - -751.4801733526847
  - -251.88896158666208
  - -7.567277838946406
  - 166.04634620941263
  - -205.42186804078628
  - -232.07993052186828
  - 559.5304576467785
  - 2.4750988194016164
  - 51.6351160703894
  - -13.65725583688971
  - -112.94307482556438
  - -25.481223268197546
  - 393.095964705179
  - -5.35316343484107
  - -92.81373523852294
  - 228.16523937897296
  - 669.4914901012568
  - 309.0816277100823
  - -928.82670733708
  - 2.6742318611844325
  - 39.512264389049584
  - 590.6244135359689
  - 63.735851983134594
  - 73.64321973911707
  - 181.55954533437276
  - -154.6569847032185
  - -83.71502122386444
  - -63.88520747143386
  - 55.76130145204035
  - 759.456745766347
  - 1087.745485975591
  - -331.6016000288362
  - 2293.5063934689147
  - -755.3867986822412
  - 48.74507938676224
  - -1090.6725122200244
  - -281.61257256260717
  - -4.264980763547305
  - -435.97853012456846
  - 42.52379108419554
  - 172.89602941378442
  - -28.53458370989278
  - -898.3376536097838
  - -1625.6847479438247
  - 484.99811183704765
  - 369.86178427460055
  - -599.2025199266747
  - 1490.19705197283
  - 939.5914313714919
  - -1405.4998195489059
  - -765.6967499378281
  - -498.70916100651874
  - 374.22428735436
  - 123.75975366485689
  - -3456.48616758643
  - -1060.9025455486194
  - 138.285797007998
  - 739.9361234245362
  - 2865.024249062086
  - -1310.7081435414768
  - 918.8961910338325
  - 2277.9703111435524
  - 3013.1089963230215
  - -219.40571069334155
  - 879.0676516621013
  - -2638.9209472311104
  - -427.0719262022271
  - -4492.440258125288
  - 2091.5217269533678
  - 1279.635067462152
  - -795.7856828068793
  - 79.20890754700196
  - 235.64917245522395
  - -2218.965381849164
  - -315.68801740144335
  - 353.89197375325784
  - -1330.2019712895785
  - 182.56018936472898
  - -696.301853919
  - 783.9428785065776
  - 876.083989483988
  - 392.5931834401179
  - -2453.0759863655126
  - -468.0272986495671
  - 276.62861628358235
- - -320.45967508251454
  - 77.4735656251361
  - 17.549334927410605
  - 10.074164578529171
  - 221.51206897036815
  - -250.76500240246585
  - 79.08614879380087
  - -41.637538166571225
  - 74.63289629842312
  - -57.93201032772257
  - -15.676464596317054
  - -759.6568364642429
  - -61.84923217288026
  - 0.27173547386145364
  - 92.51063509552819
  - -200.83537374553796
  - -57.63265439155804
  - 98.91159977300737
  - 0.5834271525699871
  - 9.114043442614463
  - -51.265815160081736
  - -380.12205098893025
  - -173.45309258965517
  - 176.1060663778034
  - -3.9089384797942084
  - -19.509683678542956
  - 550.9248027928429
  - 592.2429849681595
  - 196.73500746649543
  - -286.8591384814441
  - 4.161505192798131
  - 10.022502555885605
  - 188.26076837959812
  - 171.43206104223572
  - 56.63973973378746
  - 143.47323934677638
  - -117.7260115903115
  - -83.71145220761409
  - -42.29917538887973
  - 44.372016397819394
  - -22.6809353280245
  - 438.18230091171915
  - -371.2660120399465
  - 400.3121686883629
  - -667.7664743485681
  - 164.1070375081979
  - -104.71144577204359
  - -970.0814740657883
  - 710.1202168704157
  - -70.45321627599075
  - 3.82880238125248
  - 138.94134826949423
  - 660.4990393163237
  - -590.9591132633166
  - 176.9781752227724
  - 681.5967627498454
  - 102.99923067860294
  - -495.4583560401246
  - 548.6797876013969
  - -51.52152212657177
  - 203.67809221829705
  - -351.5016975065661
  - -487.9988612461674
  - 473.1866845024688
  - 116.33215707455571
  - 200.04498435047435
  - 18.55818117642622
  - -184.01853216989954
  - -33.19034765588316
  - -237.4855893705999
  - 189.27967615707877
  - -224.3118509365893
  - 124.73518752087739
  - -219.40571069334155
  - 387.26016307709466
  - -877.7364290734532
  - 790.0165996929658
  - -37.79597533592233
  - 185.17394071719252
  - -271.27365431487726
  - -874.1760308792603
  - -91.58886328065205
  - 59.43117208840747
  - -189.0119532368886
  - 401.5402872315212
  - 256.26125860497996
  - -340.4402257165732
  - -207.9860974701407
  - -599.6970710746382
  - 519.5134917414832
  - -533.4269028603596
  - -647.9536363529975
  - -873.200981533999
  - -601.8683302140767
  - 963.7472679073134
  - -293.7940036719587
- - 2074.472469765041
  - -68.92383681234357
  - -20.310435543635545
  - 50.04008989776164
  - -1686.2674296550583
  - 1571.5549919863292
  - -601.1771602549201
  - 258.68640785573285
  - -523.1982969876568
  - 745.2399908177782
  - -47.95413861803661
  - 5692.066685258089
  - 185.7222095605897
  - 48.7034322696249
  - -1489.201078470307
  - 1248.4645016700586
  - 327.661346700296
  - -387.90264543724527
  - -4.722540230817221
  - 42.8094042835702
  - 438.076488060085
  - 2368.558764278952
  - 536.8000500737472
  - -1394.4250267582602
  - 33.28080100694581
  - -76.66104421500629
  - -3597.7339240616025
  - -4229.455346415453
  - -799.8068121971037
  - 1823.133884764025
  - -32.82417689823356
  - 38.69008975279545
  - -1723.6974632447882
  - -1540.5181834987447
  - -514.4972381281087
  - -1309.6295613907378
  - 931.0048195537258
  - 920.3509879603691
  - 321.36071734471324
  - -368.68145972041265
  - 907.9528129777442
  - -4630.0714906783605
  - 2755.5333774736096
  - -3958.635314680855
  - 4939.205733860408
  - -960.9816744763035
  - 730.4517133177789
  - 8483.215274699975
  - -5660.256515035365
  - 792.2413066149603
  - -76.97072916615596
  - -1265.0632449272082
  - -5762.300025966942
  - 5538.5870234303
  - 426.0990981624824
  - -5809.34018321898
  - -581.0763526343923
  - 3923.554854293826
  - -6141.543581131755
  - -1360.9416497408645
  - -1060.1092513671397
  - 3361.6094818095994
  - 4389.084638075949
  - -3435.029040515397
  - -1234.4076478213617
  - -3638.3301423241523
  - -1735.4337598771656
  - -137.28918985117957
  - 500.63089422880773
  - 3480.268082628527
  - -2639.341015768183
  - 457.7573670580808
  - 1469.180943639801
  - 879.0676516621011
  - -877.7364290734532
  - 11834.063531479575
  - 42.589989403060066
  - 1032.6565610120283
  - -2447.2584836780284
  - 3843.5632007875865
  - 2199.7350468979816
  - 711.87435647481
  - 175.27449684133052
  - 22.645586789782644
  - -3171.349401292822
  - 367.6292909686644
  - -2746.6072456959823
  - -698.7524520476994
  - 116.04742709997184
  - -1038.0812814858814
  - 4548.340421017786
  - 9981.76201941111
  - 4036.2914113077422
  - 1348.0735048734034
  - -469.9888107171489
  - 1225.4077153905994
- - -72.39525195883
  - -213.4607812274484
  - 34.24292220432021
  - 15.247475100106838
  - 262.05695523475833
  - -141.6160377350457
  - -10.635266681392679
  - 24.551563681569224
  - -11.772429408005701
  - 0.5693171517361895
  - -33.12356344457351
  - 293.80923524473087
  - 43.05698377145208
  - 22.639621716501896
  - -231.21478718040433
  - 29.52802386583487
  - 15.42622586823183
  - -189.5841636564626
  - -1.8264240719780505
  - 7.00933407126437
  - -107.6166486925641
  - -243.214121271137
  - -212.78086313414923
  - -139.9729378198039
  - 2.5756029944453114
  - -21.42240476509848
  - 191.80949137152444
  - -156.70878104920288
  - 88.55223858324189
  - 295.15491425882624
  - 0.38519985825767566
  - 16.003660790469418
  - -379.7034382707681
  - -66.65078716863326
  - -47.822144403373436
  - -126.49789332416753
  - 71.28232945226837
  - 104.59955081928106
  - 22.219778726212418
  - -29.12575608658092
  - -452.8583368545448
  - -900.6164544703976
  - 69.01633608911344
  - -1510.7932609570937
  - 413.6069209372741
  - 155.88769736700493
  - 725.481308303427
  - 75.15803816900619
  - 169.68756817726575
  - 308.4767544021188
  - -45.21852354739598
  - -119.26441928519614
  - 69.96413163987049
  - 508.8862939208929
  - 1272.442114593365
  - -263.1012310617287
  - -219.4430527875647
  - 279.02564663474254
  - -1010.9975891464082
  - -836.2051399127678
  - 959.45618076777
  - 594.2919267057285
  - 258.63755948152385
  - -25.708239429085268
  - -102.15899850532197
  - 2317.05087499345
  - 520.1045753566433
  - -467.7168388302382
  - -513.7193649275222
  - -1971.6661412764593
  - 819.0960432322491
  - -969.8729469242732
  - -1864.1257677414317
  - -2638.9209472311104
  - 790.0165996929658
  - 42.58998940305979
  - 4087.848517836522
  - 481.4944298229889
  - 3465.2685676823803
  - -1752.3687737541857
  - -2184.267760777288
  - 545.0829912196064
  - 120.3494121697775
  - -528.2086419184436
  - 2086.570699569773
  - 468.74661363293467
  - -1799.5872260823476
  - 649.0919831221346
  - -1585.114919362401
  - 1424.6686701403114
  - -388.31536414492933
  - -28.528679338608647
  - -1748.396148119617
  - 643.9286142972719
  - 2529.7024612601094
  - -633.4672180679953
- - 181.17377448449582
  - -98.96428471053055
  - -8.358269932873101
  - 2.7571776424941854
  - -81.63018845713286
  - 132.17441681727252
  - -60.49628238137557
  - 33.10506622486216
  - -69.46114411931558
  - 72.7514880869131
  - -4.577048180255689
  - 665.3613580946036
  - 37.72852858491336
  - 7.502062211509392
  - -166.0643482946478
  - 137.40487209246803
  - 39.307421441703305
  - -99.49716430358012
  - -0.4239374968765321
  - 2.0965831131505195
  - 48.585485266019624
  - 237.03696138577658
  - 51.69206071007968
  - -166.0691022871894
  - 2.6392358280543435
  - -4.689456791846745
  - -373.8753815309187
  - -490.6559935316879
  - -98.72293844741294
  - 264.26590214647524
  - -2.5148746900591545
  - 3.35376837437607
  - -237.76768779690497
  - -149.75819442880731
  - -61.492616265001864
  - -147.52991074738202
  - 104.28599804468249
  - 102.57894834861631
  - 37.64007847337273
  - -42.05152493113841
  - 43.474744629450704
  - -569.0017086684762
  - 271.4409302609837
  - -695.0106432309534
  - 459.0754154317559
  - -88.6644384358636
  - 198.54085454905612
  - 805.2633520938855
  - -495.3203657827311
  - 133.45612656047996
  - -8.878483845664187
  - -142.24763770560756
  - -521.6787565993942
  - 619.1478022642278
  - 289.9464449913872
  - -598.7442601179785
  - -66.7404012018081
  - 409.117990180226
  - -771.7416128603054
  - -285.3105540000448
  - 97.51149450137545
  - 428.2089892397786
  - 373.9389994224451
  - -337.82358071352195
  - -180.40792787128885
  - 115.30114091396007
  - -63.11346708054645
  - -73.64332630474438
  - -67.21521889174676
  - -12.31826083009577
  - -121.58071980968357
  - -135.33270970783104
  - 10.283602954971169
  - -427.0719262022271
  - -37.79597533592236
  - 1032.6565610120283
  - 481.4944298229889
  - 214.2950323363631
  - 383.88914616377366
  - 46.27849111955692
  - -150.7688142078015
  - 234.49464182546956
  - 22.18402200057368
  - -68.65618803635424
  - 91.09680110078881
  - 172.5277404381171
  - -432.76028600533675
  - 146.19078771543892
  - -93.44418292904449
  - 42.87072901871574
  - 259.33122426549926
  - 872.7361268677996
  - 232.33660791545395
  - 444.6353540892239
  - 137.69596498279734
  - 91.99842044133054
- - 659.4138134684722
  - -1144.5088399047513
  - -12.54045663827039
  - -108.54819301291617
  - 363.58063279368724
  - 273.38685607975003
  - -165.7519335214383
  - 148.4887431840672
  - -62.95271428953944
  - -307.7706215122604
  - 124.30925450881455
  - 1136.5296787943269
  - 467.88024078088233
  - -9.855030296508112
  - -172.57971806118988
  - 360.50834689353303
  - 307.89619346312634
  - -1022.8208499011748
  - -6.9053446284934665
  - -116.06911387170042
  - -90.0555447993303
  - 160.83583697020921
  - 138.32738543465328
  - -643.8851986323265
  - 17.71999108843672
  - 218.3637570398601
  - -452.9643607414826
  - -1165.373157936026
  - -524.4557972553766
  - 1637.9139345080205
  - -11.132939916755692
  - -100.03324036890908
  - -998.302524619796
  - -237.4815448901267
  - -151.93147709045897
  - -324.97418000970146
  - 308.22245317386563
  - 198.79254039274286
  - 73.37472718391919
  - -85.77242105895324
  - -1057.711205628216
  - -1546.4059279180804
  - 951.2437601098515
  - -3468.2248065797007
  - 1908.0551655175325
  - -292.94512336391193
  - 1499.610514109817
  - 776.721232010218
  - -369.0829757488354
  - 690.0064687187902
  - -73.3139105037386
  - -307.5647386658874
  - -217.35508422438514
  - 1427.6494883725081
  - 1813.1514115135215
  - -890.2547478876841
  - -1012.6767690339759
  - 1428.484929521412
  - -2006.9828386585268
  - -828.5424839668624
  - 1913.7586750810754
  - 1368.053266138999
  - 1712.590470036022
  - -1019.7065408995767
  - -257.3030930343017
  - 6731.1098464504985
  - 2282.8016359615604
  - 168.89724548125773
  - -1389.7379330321317
  - -5282.058412006474
  - 2995.6515755283767
  - -1101.0225189870923
  - -4959.4809085157995
  - -4492.440258125288
  - 185.17394071719252
  - -2447.258483678029
  - 3465.2685676823808
  - 383.88914616377366
  - 8914.977327279086
  - -4579.026710442685
  - -1003.0314530106327
  - 1581.4819977172144
  - -340.2510935397547
  - -27.33281231443741
  - 4345.846318558336
  - -139.5478177734989
  - 583.4148198058105
  - 3045.38532557857
  - 450.423116584816
  - 739.2467892653981
  - -1249.327149252129
  - -2533.006691078788
  - 14.718970568185478
  - 5305.131098454329
  - -357.12175172601883
  - -491.4993944610147
- - -6.973144535068537
  - 352.0355987973505
  - -4.91360245020157
  - 32.906278926442894
  - -357.4730591554415
  - 188.37523069977738
  - -32.81794518551052
  - 59.33301215698851
  - -326.980642341243
  - 131.03828462878445
  - -29.571663330786485
  - 882.1433026588913
  - -10.96591085400336
  - 4.850744823306929
  - -178.0988555163243
  - 281.6517919409262
  - 186.82989320342955
  - 364.4539209327096
  - 0.5959985664189281
  - 32.95792281957384
  - 193.5591880994547
  - 667.3745069421726
  - 130.68926044931243
  - -222.26851791813996
  - 6.275855760294324
  - -56.110875405911386
  - -790.967632092347
  - -712.361729905437
  - -222.5467315735094
  - -107.59951980588399
  - -8.348336218802082
  - 23.16382192135578
  - -66.7446581935287
  - -137.65373403410956
  - -30.32127662374357
  - -98.33479086544396
  - 95.80744590629604
  - 33.39559992404002
  - 43.254193815560505
  - -30.964430078333457
  - -70.14133106094621
  - -473.55234943470793
  - 413.0188271833382
  - -77.99482303540702
  - 439.5924310467505
  - -294.3279615225495
  - -148.85344674812583
  - 1730.2941270921199
  - -1069.0276756640308
  - -29.081565191113043
  - 6.443120086959415
  - -97.04398725604537
  - -1236.6762335104897
  - 1008.149923092184
  - 92.3441466711633
  - -830.7547354682998
  - 252.2915119037233
  - 471.1915312194567
  - -1199.1789705005726
  - -465.3990050854841
  - -521.4248566796529
  - 309.909170009143
  - 551.8504785323336
  - -545.5636045308825
  - 392.87457028806074
  - -3484.931658994174
  - -1019.4307290155893
  - -115.83485642206838
  - 792.2983624212109
  - 2243.6049507135976
  - -1340.089564444062
  - 321.05634381565903
  - 2296.249213671547
  - 2091.5217269533673
  - -271.27365431487726
  - 3843.5632007875856
  - -1752.3687737541857
  - 46.27849111955693
  - -4579.026710442684
  - 4263.491405165675
  - 551.5926035396168
  - -1174.9338080512946
  - 35.574547203869045
  - -5.63248687649173
  - -3783.400902021227
  - 517.6370905798448
  - -1211.922962466853
  - -2781.155765176238
  - 482.4282120920482
  - -618.911591835199
  - 1496.151275383869
  - 3936.450878092674
  - 938.1117844152038
  - -1938.8633894872457
  - -275.9478550423841
  - 596.3728972291229
- - 961.8446600841421
  - 74.27010495477136
  - -28.948317548396332
  - -6.304515450394319
  - -861.5513027061168
  - 739.5333700638744
  - -248.73656085375697
  - 50.35868394854457
  - 40.0324232863175
  - 231.26557474094722
  - 18.90439819434875
  - 1482.8084373864704
  - 31.422888787668327
  - -0.7325516431038276
  - -289.1836493893722
  - 342.6538423218567
  - 6.129782775576867
  - -100.23562542521238
  - -1.9484327379606625
  - -3.1955230370537975
  - 66.52796406622126
  - 737.9267046946336
  - 334.25893378595947
  - -282.9893543010452
  - 10.990061657876854
  - 10.608429036676315
  - -1124.3995342346175
  - -1085.4001857124301
  - -264.6487501494702
  - 413.65652442128504
  - -10.935439548766476
  - -6.97573570725582
  - -349.0528361783359
  - -574.5883446889027
  - -154.12340579841393
  - -416.1913315891621
  - 275.49763666191114
  - 313.1364496251037
  - 90.65241127756416
  - -118.43184768450583
  - 653.0949443208046
  - -1047.4559453795007
  - 862.5998737203807
  - -100.25226870700273
  - 1785.7859651121569
  - -277.24375559688343
  - -99.58221876627638
  - 2411.0253430857542
  - -1932.5065884024152
  - 73.28671544699408
  - -18.553088813993252
  - -402.8315626480017
  - -1716.5937598348614
  - 1175.2552899790498
  - -1281.577265142716
  - -1833.0223747466675
  - -301.49794599424206
  - 1186.054410204064
  - -748.7117870191091
  - 660.6148867221142
  - -1142.1969495718868
  - 646.7654850641583
  - 1424.2500534094108
  - -1070.9214431728162
  - -217.40138313936419
  - -997.4096653456754
  - -183.35456401776025
  - 534.0004469839546
  - 213.45794010329922
  - 988.6358664539109
  - -620.1770801765239
  - 842.1326691340828
  - -644.8569388879007
  - 1279.635067462152
  - -874.1760308792603
  - 2199.7350468979816
  - -2184.2677607772875
  - -150.76881420780148
  - -1003.0314530106327
  - 551.5926035396168
  - 2839.66970972875
  - 37.24298353802705
  - -100.48445229808736
  - 552.7788690255469
  - -1113.935203258242
  - -1090.4976472754338
  - 1084.0399596221296
  - 514.9704468046901
  - 1194.2377677036839
  - -1288.4726884884692
  - 1730.7028434626047
  - 1495.3337854442275
  - 2168.0145107722387
  - 859.0565187775485
  - -2195.3370874633883
  - 560.7848706378235
- - 254.764903785029
  - -565.993458126025
  - 10.465239908017343
  - -47.02426247735839
  - 287.03356332499146
  - 10.062717465415396
  - -19.193362789669717
  - 74.29262553493798
  - -158.3306667625822
  - -140.16340869941655
  - 49.89091320432025
  - 784.2872139525205
  - 219.4569961552209
  - 0.5748091346502636
  - -152.95958079983737
  - 226.24613619285583
  - 227.2307601382576
  - -541.7497631192851
  - -0.5480116099785093
  - -52.919237963880036
  - 79.7923452085236
  - 252.32927000096095
  - 54.75165421860787
  - -399.38862735172205
  - 1.998540322532282
  - 99.49761515621371
  - -371.6209376853291
  - -724.8616575627026
  - -290.8050227301355
  - 931.2667278106857
  - -1.6909657601921495
  - -45.475555463535926
  - -335.4264624922794
  - 71.28641192312212
  - -11.380139038296196
  - -27.80071301166614
  - 115.36090028030046
  - -89.3238907174518
  - 53.57822502718631
  - -21.968809214796487
  - -713.7541871162231
  - -521.9087549041407
  - 338.2232752911671
  - -1555.1159092664452
  - 619.3115870142624
  - -167.84134868407511
  - 469.825248732334
  - 746.7511389645581
  - -365.64052069455903
  - 220.02010344693642
  - -11.959229947250385
  - -26.49200360863445
  - -380.74008478520307
  - 903.1433686044221
  - 994.1463382392371
  - -237.4207788748569
  - -161.44199573664056
  - 469.885884280447
  - -1283.5578434662268
  - -621.2925572313023
  - 795.417915369833
  - 641.0928617157103
  - 474.5886391229365
  - -472.5353235087406
  - -795.8942949353498
  - 609.3021122143034
  - -112.34615945989529
  - -15.915143513070916
  - -309.18085791029864
  - 249.16741471473074
  - -180.11636645286612
  - 6.317583059511686
  - 124.00141045051089
  - -795.7856828068793
  - -91.58886328065208
  - 711.8743564748098
  - 545.0829912196062
  - 234.49464182546956
  - 1581.4819977172144
  - -1174.9338080512946
  - 37.24298353802706
  - 1103.7625969733426
  - 24.48297531762339
  - -12.982605472027732
  - 1233.3610164374445
  - 186.1613353524028
  - 345.73732005919686
  - 1396.3097416770065
  - -45.76235304175445
  - 25.45224970300747
  - -211.15244262163483
  - 118.61378171185042
  - 916.0850134547561
  - 1585.0250470000603
  - -255.85544695574958
  - 57.080551191352804
- - -36.93391255634427
  - 59.053284384513155
  - 0.32024425224574854
  - 12.755209519125227
  - -10.492703074599053
  - -24.9686686040373
  - -3.089076648782324
  - -18.936531116044456
  - 52.97950231524252
  - 52.951602930520046
  - -16.972220757624356
  - -62.530131758286984
  - -51.58727393278262
  - 4.421312473307266
  - -44.237258968978615
  - -49.95108744364257
  - -49.89465216907226
  - 47.41973180013347
  - 0.6642477310396647
  - 13.165273112368105
  - 3.865000566330035
  - -53.563939681933356
  - -40.78282584026695
  - 58.03263052489022
  - -2.3510555687534183
  - -26.1261500089361
  - 68.68003694149728
  - 98.22243643926578
  - 80.08374860996916
  - -108.33007840525931
  - 1.931024303846773
  - 12.96905176955518
  - 43.53725472115732
  - -4.694447159987127
  - 1.7211031180347862
  - -2.2140711538119704
  - -17.107575735553308
  - 11.220601486739845
  - -0.7755131776752495
  - -0.8634394188813842
  - 199.08792690531348
  - 12.45772000361164
  - -104.27376994201296
  - 168.89639148960094
  - -169.4890938966784
  - 60.93732157094185
  - -110.73505318249697
  - -73.35368496310792
  - 43.33785622934864
  - -26.425940021119306
  - 2.5634186273729513
  - -2.535973948296345
  - 34.01375748135271
  - -90.57378378767126
  - -71.65082858942311
  - 29.350648249763733
  - 74.90632974563674
  - -115.67378120325931
  - 106.63409023417957
  - 15.746225923942964
  - -96.8991151812741
  - -61.22062246209209
  - -164.2533737744712
  - 105.48919134993979
  - -67.8814105503367
  - -315.1010661330753
  - -179.58349056746846
  - -66.47750159803785
  - 41.79834108560821
  - 316.31712531560964
  - -224.93908398634576
  - 8.1962099238493
  - 296.1602690123883
  - 79.20890754700196
  - 59.43117208840747
  - 175.27449684133055
  - 120.3494121697775
  - 22.184022000573684
  - -340.2510935397547
  - 35.574547203869045
  - -100.48445229808738
  - 24.48297531762339
  - 63.14959582643137
  - -55.40938160085247
  - 7.051253553206188
  - 55.4440691378525
  - -142.28035874188765
  - -4.958094871412313
  - -264.69155396016964
  - 90.79102158797808
  - 23.697245911007517
  - 133.83724616376324
  - -106.51823508042045
  - -308.7699133407261
  - 290.16084165337867
  - -29.517200571339572
- - 146.3934200368016
  - 16.623888572205413
  - 2.1828075537611307
  - -5.033357215883257
  - -124.49651103157414
  - 97.2064970795617
  - -19.478373390334767
  - 11.867684924768222
  - -11.325202630480636
  - 8.99310211892156
  - 9.888862502038165
  - 207.64507124624188
  - 18.55628138461201
  - -3.356212806359852
  - 17.69599746318102
  - 71.81595019652296
  - -4.57803465263375
  - -21.892961133680398
  - -0.5257920592208712
  - -5.39207568507207
  - -13.058318081477431
  - 115.80984165652373
  - 82.86474336014751
  - -30.49009053403504
  - 2.2059173610821987
  - 12.334107674642683
  - -181.6782052353511
  - -172.11146644864058
  - -61.04372231246358
  - 59.60889920669928
  - -2.0674685878126717
  - -6.9919873192313995
  - -22.643500233692375
  - -48.91017691630655
  - -10.020408993582171
  - -25.10326326602041
  - 31.63466851539579
  - 11.30645034909561
  - 6.132413896217675
  - -7.851844443331958
  - -30.586334064203676
  - -14.673088590187394
  - 144.80758632268845
  - 28.747218035547373
  - 282.0931573238125
  - -76.17851545923159
  - -14.25144763687626
  - 261.26964102528603
  - -230.05446560904474
  - -9.036883076388216
  - -0.872420374659639
  - -24.214144294119574
  - -192.23416584239186
  - 94.78388417382439
  - -254.07310976401024
  - -163.11773839833697
  - -82.92347520942822
  - 171.08962955277056
  - 8.479015272477064
  - 177.569262019595
  - -166.9529244938251
  - 60.270713621112286
  - 214.96974836045447
  - -184.21937704542594
  - 5.277202586726561
  - 3.529603725499757
  - 85.54181938874358
  - 155.84749019127395
  - 20.831550476348827
  - 25.59656383632803
  - 47.44328992275193
  - 198.23753594692795
  - -283.6125218762786
  - 235.64917245522392
  - -189.0119532368886
  - 22.645586789782644
  - -528.2086419184436
  - -68.65618803635425
  - -27.332812314437398
  - -5.632486876491723
  - 552.7788690255469
  - -12.982605472027739
  - -55.40938160085247
  - 150.15347933821624
  - -148.55184768834093
  - -261.4957907486582
  - 352.03563273425897
  - 152.00180988426567
  - 379.33535073137676
  - -291.741119241126
  - 213.61025227287
  - -49.177099869291446
  - 348.401031239216
  - 270.29011389407333
  - -578.8903075446611
  - 100.73341396773644
- - -53.19571768668491
  - -367.6953676705157
  - -3.9209425881191913
  - -19.006316354382403
  - 406.87440301266696
  - -216.42066771811582
  - 26.826960855590464
  - -60.6676844629265
  - 291.8469917340818
  - -57.07681228023293
  - 12.357662694627226
  - -672.2829270356352
  - -14.685660204442181
  - 1.095776117646109
  - 63.194389226581
  - -280.3833376428115
  - -191.83668363898136
  - -353.6708298361177
  - -0.23326652610963547
  - -18.10518688769607
  - -120.29057523085747
  - -597.7430133424958
  - -172.60061185487854
  - 182.08918801899833
  - -6.4939440340890044
  - 27.6656927429578
  - 693.4236869185296
  - 567.9521094521356
  - 252.3386302934456
  - 133.83313593254704
  - 8.267816041493486
  - -9.22521226160771
  - -29.33890754654937
  - 78.78359675640505
  - -5.147426172923321
  - 33.611025056288035
  - -69.92845925634329
  - 37.70352485056283
  - -36.93240729876471
  - 16.68475354343033
  - 322.1682894214749
  - 269.6440331619982
  - -388.8692148396498
  - -252.0458798461764
  - -583.1108860237832
  - 256.75382161786365
  - 169.15844699316554
  - -1507.304993296474
  - 1015.2398896801858
  - 99.31327658823658
  - -3.626730315227085
  - 34.75870531896513
  - 1103.6079082808344
  - -756.4633563709598
  - 320.69045557620456
  - 631.6382964374154
  - -191.0984593887481
  - -414.21473670150107
  - 751.8128149031561
  - 107.01774146491879
  - 701.070496198587
  - -178.19346382465216
  - -548.9558326152908
  - 492.7817466269256
  - -471.361446401163
  - 3256.928823352802
  - 835.6492391137838
  - -56.7338863799325
  - -781.4832015085316
  - -2038.3847577343113
  - 1184.179958580184
  - -515.2712831758117
  - -1538.6933319275815
  - -2218.965381849164
  - 401.5402872315212
  - -3171.3494012928218
  - 2086.570699569773
  - 91.09680110078881
  - 4345.846318558336
  - -3783.400902021227
  - -1113.935203258242
  - 1233.3610164374445
  - 7.051253553206193
  - -148.5518476883409
  - 3613.1252503024716
  - -2.6165550284500747
  - 740.7699635466273
  - 2481.0640261988783
  - -689.3657072757584
  - 816.5295209197209
  - -1616.5282905938711
  - -3157.898558818813
  - -844.4366223721161
  - 1893.8276469462207
  - 684.7072597585078
  - -573.8638412346031
- - -243.35961828075477
  - -155.4294625485911
  - -14.43241117232765
  - 5.304916498088514
  - 306.92933997996164
  - -183.35178088916098
  - 42.50995398326171
  - -4.401791994723617
  - -76.87946615481029
  - 11.668389142017928
  - -9.478808614508688
  - 10.66738560653136
  - 0.017809947552456195
  - 4.386432519646535
  - -87.50413102504307
  - -55.360688263917936
  - 43.71505374876079
  - -63.56153613764174
  - 0.8966917192552746
  - 6.779696179214967
  - 126.30320160981077
  - -7.980530368352442
  - -102.96017228235822
  - -53.88449995450639
  - -2.2783985803826456
  - -13.60207684429857
  - 56.92151918121674
  - -36.72884210791206
  - 31.71579262574445
  - 108.48052640572315
  - 1.700419534746578
  - 7.150351307203016
  - -78.61453705663314
  - 60.58756805307794
  - -14.400969441683243
  - 5.120266617060616
  - -14.09477748769469
  - 11.138576513415384
  - -4.468856558486232
  - 4.5167800265573295
  - 145.58312442675248
  - -36.09022749962958
  - -110.86804945631624
  - -529.1968446015164
  - -530.6042614282543
  - -31.054531125815238
  - 82.30149149015878
  - -179.74916631756565
  - 313.8256392295401
  - 92.7911372255324
  - 10.283315712318773
  - 5.229307359744431
  - 185.2061131465291
  - 168.12992972638986
  - 918.0247489793265
  - 121.65638956610873
  - 125.88212726167848
  - -136.80422389783428
  - -548.5885832112282
  - -658.9892651582893
  - 581.9016999837012
  - 38.49612323071559
  - -232.31969738811787
  - 94.5496053499087
  - -151.5257814717025
  - -115.52702185994283
  - -225.41394528820337
  - -285.31709849802195
  - -48.082424079575745
  - 190.24378997294087
  - -123.57534935825421
  - -361.34261179441324
  - 1392.7422427639576
  - -315.6880174014434
  - 256.26125860497996
  - 367.62929096866446
  - 468.74661363293467
  - 172.52774043811712
  - -139.5478177734989
  - 517.6370905798447
  - -1090.4976472754338
  - 186.16133535240283
  - 55.4440691378525
  - -261.4957907486582
  - -2.616555028450074
  - 946.5856677176907
  - -448.8125217982923
  - -339.3726111937957
  - -275.0744962760978
  - 377.19085745737635
  - -641.3375484599665
  - 626.1042214007051
  - 141.8916184630969
  - 69.38852293024725
  - 571.7687952278709
  - -17.564043124755248
- - -155.40155290116925
  - -507.29382075011716
  - -9.966320526074139
  - -89.03595478841729
  - 549.4644272787847
  - -241.02074018962765
  - 120.32231399096506
  - 8.264889841081377
  - -26.633417205462838
  - -420.46309952536956
  - 103.16559212360163
  - -979.8294891845546
  - 206.15374659272737
  - -28.999976499457844
  - 401.8933148681766
  - -111.7333728723469
  - 223.58893856682522
  - -394.1294941999457
  - 0.33995533089972746
  - -87.89998922734742
  - 11.527466760980404
  - -251.28196771441247
  - 36.12182051268005
  - -27.693383604906813
  - -3.743293721465164
  - 167.9628316670919
  - 518.6598080120638
  - 522.3739660341598
  - -206.51461849714067
  - 422.7422404017761
  - 3.4181975653201846
  - -81.26797449456065
  - 282.01698633612716
  - 467.5871321202245
  - 148.21844761970647
  - 347.9318504529143
  - -147.91075414673674
  - -368.8350389567224
  - -30.51264147630541
  - 79.78683068488029
  - -983.3354619521917
  - 1030.4017076340199
  - -308.753329653933
  - 358.40620635346687
  - -433.4018300114046
  - 38.96854273238546
  - 103.80906028406035
  - -1494.3301983688746
  - 932.8653061620045
  - -134.08854007980113
  - 16.96821049028527
  - 334.94321482815224
  - 1103.0647751103345
  - -772.6989102825261
  - 93.56532183104302
  - 1289.6313046063522
  - -49.85858736482973
  - -547.8446958754354
  - 878.9691576484536
  - 300.5255790119329
  - 550.9999070848776
  - -631.4581253307385
  - -438.2624766213852
  - 368.93867011264575
  - -140.0196308327849
  - 717.091915922624
  - 349.54843352949916
  - 381.3549453830386
  - -172.75032647813612
  - -227.26283071203056
  - 357.25585049715585
  - 389.4414410037718
  - -72.91560744590564
  - 353.89197375325784
  - -340.44022571657314
  - -2746.6072456959823
  - -1799.5872260823476
  - -432.76028600533675
  - 583.4148198058103
  - -1211.922962466853
  - 1084.0399596221293
  - 345.73732005919686
  - -142.28035874188765
  - 352.03563273425897
  - 740.7699635466272
  - -448.81252179829227
  - 2374.8202690916446
  - 1105.3546480807208
  - 1042.0153530659754
  - -563.9423097942988
  - -1067.410696860882
  - -2769.3792840570195
  - 963.8575952025691
  - 1000.2004150186187
  - -1850.7436855824747
  - 23.732083969676406
- - 579.5282980483287
  - -439.72362717640004
  - -5.943342553655904
  - -24.484437544930273
  - -34.622529125744556
  - 203.89287839217923
  - -103.82998458792491
  - 8.735864332775323
  - 150.62243770884746
  - 80.88919887705093
  - 25.54873395028845
  - 798.3362959973963
  - 66.36372096525737
  - 4.772525093950483
  - -190.32570510280743
  - 82.92262210647715
  - -101.88605794508041
  - -544.8460338783849
  - -1.3131323599446483
  - -25.649108297381826
  - -12.705871566638606
  - 92.33012427852555
  - 82.92044553136316
  - -163.06059367261784
  - 1.9311955486216192
  - 46.33242771268797
  - -322.0678529200554
  - -554.7037497694038
  - -38.50811265836563
  - 691.6541135813413
  - -0.6775583245990955
  - -19.570920416574126
  - -332.66615366349396
  - -206.15063038096682
  - -86.88227713943495
  - -203.21891188012927
  - 140.67160533732255
  - 144.8315994566247
  - 48.03660715228916
  - -61.116822250258345
  - 298.07071362594127
  - -507.15326733354703
  - 319.6435553036215
  - -865.6269335128841
  - 768.9311500933696
  - -49.33915286455917
  - 257.52999495142814
  - 472.61494043360454
  - -409.0302197903865
  - 191.86262494666164
  - -14.475246744544865
  - -195.27339099101314
  - -256.1945118853497
  - 435.5793372012166
  - 10.760148639848758
  - -606.0807180462998
  - -392.4442616803871
  - 527.6224593183612
  - -398.2337019984196
  - 114.48532729529738
  - 227.694138607385
  - 451.518499767047
  - 564.015066962246
  - -458.9601491535859
  - -827.3054338835727
  - 1998.2268473405652
  - 405.64628247422763
  - 206.92853909723613
  - -561.5243864096784
  - -724.0952557025503
  - 384.76778262927616
  - 85.37262943702926
  - -1124.7017039372695
  - -1330.2019712895785
  - -207.9860974701407
  - -698.7524520476994
  - 649.0919831221346
  - 146.19078771543892
  - 3045.3853255785693
  - -2781.155765176238
  - 514.9704468046901
  - 1396.3097416770067
  - -4.958094871412294
  - 152.00180988426567
  - 2481.0640261988783
  - -339.3726111937957
  - 1105.3546480807208
  - 2686.610211455723
  - 72.20174543486947
  - -53.26118362286512
  - -400.22197845097355
  - -1245.1393766458636
  - 906.0034683377651
  - 2483.830335667466
  - -686.8462910172227
  - -67.49804937689248
- - 328.0217289064435
  - -329.359154609929
  - -4.811685229293032
  - -57.277442028436084
  - -28.142753508616735
  - 208.79834505071435
  - -22.444798206648308
  - 106.30543341997979
  - -293.64229597543283
  - -187.57123611616163
  - 75.8812591791824
  - 821.8437298860132
  - 257.7256252298085
  - -15.824842509403732
  - 94.8141063204546
  - 361.70950263646307
  - 279.24860997947815
  - -299.83933550418294
  - -2.4875089010190563
  - -59.748677128058816
  - 48.21213454352759
  - 513.4924771570011
  - 280.56872190832485
  - -375.75236386299974
  - 10.948924940726622
  - 119.79178052119788
  - -675.8711890688933
  - -843.9054835717772
  - -482.31663839006023
  - 697.4405207870684
  - -10.163306649278198
  - -59.842642386303766
  - -256.70516565704395
  - -18.41060030879982
  - -20.21962140231739
  - -31.775850184401943
  - 131.4951812982058
  - -58.78740045940508
  - 32.65604643633875
  - -15.00803202161425
  - -921.8763925213439
  - -233.6489524682504
  - 620.6863452776844
  - -943.3065416323464
  - 1063.5411001445598
  - -371.3186621532981
  - 458.84588989344957
  - 925.8835422310262
  - -616.5100575467072
  - 125.14335453720282
  - -7.262354418100876
  - -29.93174458378596
  - -555.2472401981455
  - 790.7220130632102
  - 290.5145554805692
  - -420.4613046362028
  - -336.50194036447573
  - 721.2936542065537
  - -878.0419000742714
  - -120.05253637429594
  - 315.89012087706595
  - 415.2149178452615
  - 938.79148790256
  - -748.2245137628503
  - 117.24024098724273
  - 575.9223759967803
  - 483.6572880587612
  - 401.1162404589635
  - -51.16430517535007
  - -572.9399900219969
  - 471.885453711503
  - 246.7133853946121
  - -591.3460435295868
  - 182.56018936472898
  - -599.6970710746383
  - 116.04742709997183
  - -1585.114919362401
  - -93.44418292904449
  - 450.42311658481606
  - 482.4282120920483
  - 1194.2377677036839
  - -45.762353041754494
  - -264.6915539601697
  - 379.3353507313768
  - -689.3657072757585
  - -275.0744962760978
  - 1042.0153530659754
  - 72.2017454348695
  - 1647.389364634778
  - -890.7494545334923
  - 226.72027310375427
  - 111.80297119051039
  - 1443.918990807187
  - 1531.9992231060605
  - -2173.6286213154344
  - 439.8253776288796
- - -371.3757107346847
  - -1.7028468861586663
  - 10.091558610324567
  - 8.088534819238642
  - 315.8261898745412
  - -287.48523600343174
  - 76.3709002589819
  - -44.79544595303326
  - 94.86244411556166
  - -64.8860210459976
  - -16.716287457564647
  - -818.7664778244011
  - -56.08892098855814
  - 2.7510749360146503
  - 62.61101358843804
  - -235.0364810463227
  - -51.70710496075428
  - 55.52341799965276
  - 0.6549146962558101
  - 7.695448872665444
  - -48.25185873193786
  - -450.6735139609621
  - -218.6006585231853
  - 167.60814683299543
  - -4.86520483809201
  - -18.735814732305318
  - 644.1947597725733
  - 646.5439748936236
  - 217.78769457977182
  - -242.15321458948998
  - 5.340807654913286
  - 10.847559823513652
  - 145.8597879064981
  - 179.39047812619694
  - 52.74677981385281
  - 127.77591558414382
  - -119.60387171870875
  - -72.0000868193038
  - -35.83694629003298
  - 38.90819065802609
  - -12.257288840891237
  - 329.2275111153632
  - -428.9274562450422
  - 208.93511906573198
  - -752.8500691615037
  - 217.7982776899994
  - -0.4607679061307976
  - -1107.8718164569534
  - 835.2095178598044
  - -26.158620455500333
  - -0.5981239895167444
  - 123.8460881448779
  - 779.2423166864038
  - -589.3962337793048
  - 408.9207831822059
  - 698.8604714513502
  - 112.40696082829885
  - -537.4560376505982
  - 459.22953958761445
  - -194.9465411970961
  - 389.89504189783094
  - -319.5369494569075
  - -571.8617675066167
  - 552.7012496578382
  - 83.78016402939313
  - 601.6697033751805
  - 91.57524502996897
  - -276.420922712835
  - -131.72261572665164
  - -563.0886728739655
  - 297.2475125732916
  - -412.41915785193004
  - -59.45138602254755
  - -696.301853919
  - 519.5134917414832
  - -1038.0812814858814
  - 1424.6686701403114
  - 42.870729018715735
  - 739.2467892653981
  - -618.911591835199
  - -1288.4726884884692
  - 25.452249703007507
  - 90.79102158797807
  - -291.741119241126
  - 816.529520919721
  - 377.19085745737635
  - -563.9423097942988
  - -53.261183622865076
  - -890.7494545334923
  - 772.3590101011285
  - -714.9766314086671
  - -793.5721268801797
  - -1163.0748367476451
  - -500.65544078850104
  - 1393.502833433785
  - -405.4085232396196
- - 1082.1310319303777
  - 468.81556156693017
  - -17.040748114589714
  - 67.27517098284099
  - -1287.6380516179781
  - 925.659404267528
  - -346.39028014333405
  - 50.475282545267135
  - 41.48233570612788
  - 570.8334444114959
  - -67.21315232518945
  - 2345.9954406632783
  - -126.21922217177726
  - 24.629374607157864
  - -637.0357833765984
  - 450.66840986980003
  - -165.02484637772207
  - 205.6273364246835
  - -2.398260249513075
  - 68.52226958349442
  - 53.44174088938236
  - 946.3509183413363
  - 294.18429383884177
  - -286.07259584800545
  - 14.592863817048922
  - -126.83359105193948
  - -1562.1649424962065
  - -1562.4372961909073
  - -104.03339516069016
  - 107.93807329084247
  - -14.066521066921556
  - 59.89450459428429
  - -618.2388473953143
  - -957.4192565195228
  - -278.955863889325
  - -708.5844184769949
  - 405.9269905519296
  - 617.2903862934065
  - 118.49775214571866
  - -185.66317199001753
  - 1383.9048317507434
  - -1969.9527989269588
  - 1143.5014702072756
  - -561.5212030156998
  - 2190.4819792588096
  - -315.0015429583532
  - -118.3033780467134
  - 3690.648032770726
  - -2705.284660532783
  - 212.03774305333107
  - -35.49265255334239
  - -684.1115905981153
  - -2647.0484138698316
  - 1889.776045302785
  - -1217.6537941919128
  - -2917.027768994867
  - -278.9227805909421
  - 1680.4180731970853
  - -1608.739415942881
  - 314.0573785049725
  - -1500.030533923878
  - 1237.611802769291
  - 1833.1511220525492
  - -1401.731047227305
  - -109.76715405538638
  - -1438.5914930274557
  - -442.41566303261334
  - 173.44029888738072
  - 321.58451923595686
  - 1042.9426375724706
  - -856.2637953669624
  - 433.76505752397765
  - -662.1979262645965
  - 783.9428785065775
  - -533.4269028603596
  - 4548.340421017786
  - -388.31536414492945
  - 259.33122426549926
  - -1249.327149252129
  - 1496.151275383869
  - 1730.7028434626047
  - -211.1524426216349
  - 23.697245911007517
  - 213.61025227286999
  - -1616.5282905938711
  - -641.3375484599663
  - -1067.4106968608817
  - -400.22197845097355
  - 226.72027310375412
  - -714.9766314086671
  - 2584.3718750447324
  - 3866.968825277902
  - 1244.0312746298848
  - 90.48399749863687
  - -468.17007606229583
  - 509.0220181563755
- - 1782.5088616310663
  - 478.0661492913829
  - -67.94201504132015
  - 128.73451435148374
  - -1929.3772288339187
  - 1533.2086755118921
  - -625.0809050556705
  - 113.933737977324
  - -115.70306166608137
  - 1125.689531653392
  - -134.0307199067966
  - 4924.149034789007
  - -188.37685744210998
  - 55.706957091102346
  - -1478.0925834884117
  - 853.2740439750422
  - -170.11347330788539
  - 147.138601963741
  - -3.419211708123076
  - 133.88059506599254
  - 395.99423728632553
  - 1981.2140581195013
  - 419.7170153333542
  - -794.9823528704987
  - 26.521573344092136
  - -248.7654684103178
  - -3148.2364813704735
  - -3403.9973810837096
  - -245.5038374346408
  - 685.9701215030748
  - -26.47271460751242
  - 118.88216257050028
  - -1487.086567026569
  - -1807.8096300163033
  - -597.9649960449153
  - -1435.3654852804173
  - 823.0430544548122
  - 1255.1117872831217
  - 244.27494658050665
  - -373.1125417738999
  - 2915.4599304505095
  - -4158.0163151960605
  - 2202.8506996721826
  - -2506.979093851805
  - 3568.7831440260816
  - -756.7864616906455
  - 49.39896083193555
  - 7275.222291226979
  - -4945.534500382709
  - 663.6384342423131
  - -53.57805373267086
  - -1385.2123344447027
  - -5064.609458975837
  - 4370.004998818156
  - -430.3244850279207
  - -5734.207933755436
  - -380.0395625476092
  - 3267.048666820499
  - -4632.474399798499
  - -792.1334723415348
  - -1694.4215320130252
  - 2686.01335409504
  - 3438.3468140933987
  - -2787.135094502834
  - -637.0831868329888
  - -2966.4470464892543
  - -1309.4180022585347
  - -176.1326001590118
  - 494.41854777461845
  - 2456.183337393449
  - -1953.894561336371
  - 176.28694344347218
  - 1483.3237299262364
  - 876.0839894839877
  - -647.9536363529974
  - 9981.762019411108
  - -28.52867933860861
  - 872.7361268677996
  - -2533.006691078788
  - 3936.450878092674
  - 1495.333785444227
  - 118.61378171185041
  - 133.83724616376324
  - -49.17709986929147
  - -3157.898558818813
  - 626.1042214007051
  - -2769.3792840570195
  - -1245.1393766458636
  - 111.80297119051018
  - -793.5721268801797
  - 3866.968825277902
  - 9048.063808952575
  - 3219.04376520624
  - 783.6538931019496
  - -147.63059992361949
  - 1047.3878738065914
- - 1207.419142744492
  - -630.1323662782246
  - -59.65118960011497
  - -49.70856281811874
  - -523.2858836848196
  - 816.2289083245739
  - -311.5164427688207
  - 146.02101881832644
  - -248.43274723217002
  - 173.55878170706487
  - 66.34356588280316
  - 2729.2485045493604
  - 271.0169562201177
  - 2.537501596006953
  - -628.4091918972284
  - 604.8808210247736
  - 323.89398339991993
  - -683.9840580111938
  - -3.1184360102989346
  - -47.568598378472394
  - 350.38591319093064
  - 1254.76737190699
  - 372.26635724942986
  - -862.4103028045917
  - 18.466964339666685
  - 94.97151100087105
  - -1815.8050730914047
  - -2208.048122448526
  - -630.4363847206342
  - 1569.844552511321
  - -18.04389152011055
  - -45.391971568975
  - -950.563725912296
  - -695.0874576847302
  - -259.9600778084449
  - -633.2779899377028
  - 481.3113531330134
  - 414.2021416865765
  - 168.20580746964646
  - -183.931936082139
  - 353.6548640998744
  - -2068.656800910402
  - 1460.5537302176483
  - -2330.6564910442244
  - 2497.9165554053957
  - -608.0698722499857
  - 557.6390444554997
  - 3776.900646155402
  - -2572.766762516353
  - 468.98166782978353
  - -29.308038004240146
  - -611.6372347852897
  - -2453.970459080917
  - 2743.245960641626
  - 517.3699605451465
  - -2698.219004337799
  - -503.5157284176415
  - 2022.1142124500727
  - -3071.6328761183754
  - -641.1346012891721
  - 29.107397929062202
  - 1507.8734151463532
  - 2389.0073915906255
  - -1855.3726159581881
  - -847.6847495812502
  - -529.1820315240435
  - -361.3997000301853
  - 304.91290424521276
  - -56.328393718180656
  - 1065.065195637673
  - -756.7877330599449
  - 421.2062581441025
  - 816.9394398072501
  - 392.5931834401179
  - -873.2009815339992
  - 4036.2914113077422
  - -1748.3961481196172
  - 232.33660791545395
  - 14.718970568185457
  - 938.111784415204
  - 2168.014510772239
  - 916.0850134547561
  - -106.51823508042048
  - 348.401031239216
  - -844.4366223721161
  - 141.8916184630969
  - 963.8575952025693
  - 906.003468337765
  - 1443.918990807187
  - -1163.0748367476451
  - 1244.031274629885
  - 3219.0437652062406
  - 3892.669857730209
  - 2761.2769707530942
  - -2479.2628821718877
  - 786.5455331610048
- - 1332.2859461182913
  - -1237.2922031395078
  - -41.23469057187915
  - -124.24493994974257
  - -113.5828298042091
  - 747.2806103121935
  - -286.0256052178171
  - 222.9157004705322
  - -340.8241177954376
  - -170.16257047582155
  - 152.44600270363003
  - 2642.7165096083454
  - 555.5002314481478
  - -12.514344617276588
  - -433.92894078248986
  - 674.8921174081188
  - 472.3878193092468
  - -1218.4935415590019
  - -7.189788752218061
  - -128.47559132473882
  - 205.8590789384125
  - 1024.879536001536
  - 389.21649480675995
  - -1086.0813341126225
  - 27.94255798867039
  - 246.72342139217878
  - -1607.080586736397
  - -2355.0527212154375
  - -856.2819002433581
  - 2304.7890946212146
  - -23.499841547807346
  - -115.43331251763206
  - -1247.4744552811244
  - -546.4931019062493
  - -244.36070386299264
  - -581.8868758104453
  - 524.7370572408178
  - 316.08158799140443
  - 172.45630567347212
  - -171.8691443417128
  - -870.4027782775286
  - -2192.8747824771135
  - 1771.9332733752688
  - -3697.645723401061
  - 3219.8711906839
  - -682.445138422782
  - 1429.3708749270168
  - 3150.7448371039527
  - -2064.7456329593906
  - 722.5103974779444
  - -62.464473894162296
  - -558.8478974242197
  - -1865.473931452416
  - 2823.505112193071
  - 1447.306398035703
  - -2336.8615492002173
  - -1100.2337135562525
  - 2432.1408180153003
  - -3391.201755497116
  - -920.9016162731053
  - 1201.037063058049
  - 1849.6154986959777
  - 3092.6865221045887
  - -2075.8486983064113
  - -734.8599029959505
  - 3758.926235958116
  - 1189.592585460165
  - 362.9068149827227
  - -871.6703831448588
  - -2477.15413310363
  - 1360.158947094032
  - -332.88363498738585
  - -2281.9497337833873
  - -2453.0759863655126
  - -601.8683302140767
  - 1348.0735048734034
  - 643.9286142972718
  - 444.6353540892239
  - 5305.131098454329
  - -1938.8633894872457
  - 859.0565187775486
  - 1585.02504700006
  - -308.7699133407261
  - 270.29011389407333
  - 1893.8276469462207
  - 69.38852293024725
  - 1000.2004150186187
  - 2483.830335667466
  - 1531.9992231060605
  - -500.65544078850104
  - 90.48399749863678
  - 783.6538931019496
  - 2761.276970753094
  - 5356.70982310171
  - -2214.059149415869
  - 363.33862348518124
- - -606.377400026417
  - 493.76346947332416
  - 14.452951239020127
  - 78.1087108043327
  - 116.90958746544554
  - -367.8581286104542
  - 76.96348796712374
  - -131.63132082264514
  - 313.3761536521844
  - 198.61942341212384
  - -101.06232611738278
  - -1244.8235225714677
  - -329.15654794457976
  - 18.307603456360255
  - -33.20473390669138
  - -472.6099070846469
  - -350.63478993345524
  - 489.4154635453791
  - 2.642369658002702
  - 80.26648789268205
  - -96.0050368565547
  - -728.450631683723
  - -383.66927237889877
  - 521.3914720594776
  - -12.405417789823733
  - -159.40467689481756
  - 977.7139092079493
  - 1198.9211089433813
  - 632.3450239686207
  - -1038.2553067143097
  - 12.035928248546755
  - 78.73562026998417
  - 362.1790411860548
  - 90.46234628018851
  - 43.87064130135558
  - 98.66079134876762
  - -203.2053277633263
  - 43.35170255320224
  - -63.302217792034696
  - 39.90107345869435
  - 974.9478116507008
  - 452.0373140312886
  - -845.5769665156923
  - 1175.6782200392752
  - -1574.702558380408
  - 455.7003019060102
  - -504.574742837666
  - -1479.3017355815114
  - 1063.759143344581
  - -158.836623988795
  - 7.994478776267569
  - 95.08509650178787
  - 913.7002889739609
  - -1155.9247775633044
  - -141.3956833120572
  - 760.6950428096429
  - 437.0149227490417
  - -1017.825878480616
  - 1183.0656993011928
  - 13.671474068769099
  - -231.3594284076627
  - -582.8085020290544
  - -1292.9533188656224
  - 1046.8868957238753
  - 155.6803254771037
  - -401.1847784528653
  - -387.4243667599526
  - -593.0024109257746
  - 66.63499186604413
  - 151.49595183991366
  - -205.31613832644453
  - -539.2996494185744
  - 496.4425431556099
  - -468.027298649567
  - 963.7472679073134
  - -469.9888107171489
  - 2529.702461260109
  - 137.69596498279734
  - -357.1217517260189
  - -275.9478550423842
  - -2195.3370874633883
  - -255.85544695574953
  - 290.16084165337867
  - -578.8903075446611
  - 684.7072597585077
  - 571.7687952278709
  - -1850.7436855824744
  - -686.8462910172227
  - -2173.6286213154344
  - 1393.502833433785
  - -468.17007606229595
  - -147.63059992361983
  - -2479.2628821718877
  - -2214.059149415869
  - 3270.9872289990303
  - -679.9643699173866
- - 254.08304714289181
  - -25.79023455456437
  - -9.24645652612962
  - 0.7120795673075554
  - -201.18957861437903
  - 201.70672064639746
  - -64.2926075321109
  - 39.26653431908746
  - -101.49488529449658
  - 78.48182422988879
  - 2.5229227080901393
  - 764.4396989970359
  - 40.62348000294237
  - 2.877403740048823
  - -122.29212033265556
  - 189.66431722760672
  - 50.946185314750544
  - -52.859851940792694
  - -0.3351030670326709
  - 0.7132457066617388
  - 66.46758522560074
  - 370.6683370740136
  - 134.3746814855817
  - -168.14580472970493
  - 3.504695180383837
  - 0.6836582346580677
  - -535.592399128403
  - -588.6974963990037
  - -160.0596053056897
  - 231.14304464326767
  - -3.9476919933272874
  - -0.9208184207571848
  - -185.6607844644094
  - -165.19861480945085
  - -58.90594185472894
  - -135.56275987605892
  - 111.07719993776665
  - 89.31956766364468
  - 34.49399459270578
  - -38.88887378304473
  - 54.76254023192828
  - -437.67012104840256
  - 351.04776157919775
  - -439.1657374185061
  - 568.6644365906176
  - -167.69536285362136
  - 67.78027962633048
  - 1005.4485804262987
  - -685.2041121355129
  - 74.53219139821799
  - -1.105786738178619
  - -131.07838008505428
  - -686.2708621605217
  - 635.8807773525031
  - -28.436960472839587
  - -656.5374104838857
  - -61.419971314456006
  - 466.28875710037977
  - -666.917040061929
  - -86.14909317760943
  - -155.4008831685604
  - 367.68064245547373
  - 458.97724904951525
  - -449.4672925751426
  - -127.7988640907238
  - -478.23472564904995
  - -164.77964979030446
  - 80.73354932086238
  - 76.38877969277108
  - 454.36151959158144
  - -307.42576868035707
  - 143.3245370578442
  - 328.2801291002735
  - 276.62861628358235
  - -293.79400367195876
  - 1225.4077153905994
  - -633.4672180679953
  - 91.99842044133055
  - -491.4993944610147
  - 596.3728972291232
  - 560.7848706378235
  - 57.08055119135279
  - -29.517200571339572
  - 100.73341396773644
  - -573.8638412346031
  - -17.56404312475523
  - 23.73208396967642
  - -67.49804937689247
  - 439.8253776288796
  - -405.4085232396196
  - 509.0220181563756
  - 1047.3878738065916
  - 786.5455331610048
  - 363.3386234851812
  - -679.9643699173866
  - 302.624551710516


==> python_package/py310.yaml <==
name: py310
channels:
  - defaults
dependencies:
  - aiofiles=22.1.0
  - aiosqlite=0.18.0
  - anyio=3.5.0
  - argon2-cffi=21.3.0
  - argon2-cffi-bindings=21.2.0
  - asttokens=2.0.5
  - attrs=23.1.0
  - babel=2.11.0
  - backcall=0.2.0
  - beautifulsoup4=4.12.2
  - blas=1.0
  - bleach=4.1.0
  - bottleneck=1.3.5
  - brotli=1.0.9
  - brotli-bin=1.0.9
  - brotli-python=1.0.9
  - bzip2=1.0.8
  - ca-certificates=2023.08.22
  - certifi=2023.7.22
  - cffi=1.15.1
  - charset-normalizer=2.0.4
  - comm=0.1.2
  - contourpy=1.0.5
  - cryptography=41.0.3
  - cycler=0.11.0
  - cyrus-sasl=2.1.28
  - debugpy=1.6.7
  - decorator=5.1.1
  - defusedxml=0.7.1
  - entrypoints=0.4
  - exceptiongroup=1.0.4
  - executing=0.8.3
  - fonttools=4.25.0
  - freetype=2.12.1
  - gettext=0.21.0
  - giflib=5.2.1
  - glib=2.69.1
  - gst-plugins-base=1.14.1
  - gstreamer=1.14.1
  - icu=73.1
  - idna=3.4
  - ipykernel=6.25.0
  - ipython=8.15.0
  - ipython_genutils=0.2.0
  - ipywidgets=8.0.4
  - jedi=0.18.1
  - jinja2=3.1.2
  - jpeg=9e
  - json5=0.9.6
  - jsonschema=4.19.2
  - jsonschema-specifications=2023.7.1
  - jupyter=1.0.0
  - jupyter_client=7.4.9
  - jupyter_console=6.6.3
  - jupyter_core=5.5.0
  - jupyter_events=0.8.0
  - jupyter_server=1.23.4
  - jupyter_server_fileid=0.9.0
  - jupyter_server_ydoc=0.8.0
  - jupyter_ydoc=0.2.4
  - jupyterlab=3.6.3
  - jupyterlab_pygments=0.1.2
  - jupyterlab_server=2.25.1
  - jupyterlab_widgets=3.0.5
  - kiwisolver=1.4.4
  - krb5=1.20.1
  - lcms2=2.12
  - lerc=3.0
  - libbrotlicommon=1.0.9
  - libbrotlidec=1.0.9
  - libbrotlienc=1.0.9
  - libclang=14.0.6
  - libclang13=14.0.6
  - libcxx=14.0.6
  - libdeflate=1.17
  - libedit=3.1.20221030
  - libffi=3.4.4
  - libgfortran5=11.3.0
  - libiconv=1.16
  - libllvm14=14.0.6
  - libpng=1.6.39
  - libpq=12.15
  - libsodium=1.0.18
  - libtiff=4.5.1
  - libwebp=1.3.2
  - libwebp-base=1.3.2
  - libxml2=2.10.4
  - llvm-openmp=14.0.6
  - lz4-c=1.9.4
  - markupsafe=2.1.1
  - matplotlib-base=3.8.0
  - matplotlib-inline=0.1.6
  - mistune=2.0.4
  - mkl=2023.1.0
  - mkl-service=2.4.0
  - mkl_fft=1.3.8
  - mkl_random=1.2.4
  - munkres=1.1.4
  - mysql=5.7.24
  - nbclassic=1.0.0
  - nbclient=0.8.0
  - nbconvert=7.10.0
  - nbformat=5.9.2
  - ncurses=6.4
  - nest-asyncio=1.5.6
  - notebook=6.5.4
  - notebook-shim=0.2.3
  - numexpr=2.8.7
  - numpy=1.26.0
  - numpy-base=1.26.0
  - openjpeg=2.4.0
  - openssl=3.0.12
  - packaging=23.1
  - pandas=2.1.1
  - pandocfilters=1.5.0
  - parso=0.8.3
  - pathlib=1.0.1
  - pcre=8.45
  - pexpect=4.8.0
  - pickleshare=0.7.5
  - pillow=10.0.1
  - pip=23.3
  - platformdirs=3.10.0
  - ply=3.11
  - prometheus_client=0.14.1
  - prompt-toolkit=3.0.36
  - prompt_toolkit=3.0.36
  - psutil=5.9.0
  - ptyprocess=0.7.0
  - pure_eval=0.2.2
  - pycparser=2.21
  - pygments=2.15.1
  - pyopenssl=23.2.0
  - pyparsing=3.0.9
  - pyqt=5.15.10
  - pyqt5-sip=12.13.0
  - pysocks=1.7.1
  - python=3.10.13
  - python-dateutil=2.8.2
  - python-fastjsonschema=2.16.2
  - python-json-logger=2.0.7
  - python-tzdata=2023.3
  - pytz=2023.3.post1
  - pyyaml=6.0.1
  - pyzmq=23.2.0
  - qt-main=5.15.2
  - qtconsole=5.4.2
  - qtpy=2.2.0
  - readline=8.2
  - referencing=0.30.2
  - requests=2.31.0
  - rfc3339-validator=0.1.4
  - rfc3986-validator=0.1.1
  - rpds-py=0.10.6
  - scipy=1.11.3
  - seaborn=0.12.2
  - send2trash=1.8.2
  - setuptools=68.0.0
  - sip=6.7.12
  - six=1.16.0
  - sniffio=1.2.0
  - soupsieve=2.5
  - sqlite=3.41.2
  - stack_data=0.2.0
  - tbb=2021.8.0
  - terminado=0.17.1
  - tinycss2=1.2.1
  - tk=8.6.12
  - tomli=2.0.1
  - tornado=6.3.3
  - traitlets=5.7.1
  - typing-extensions=4.7.1
  - typing_extensions=4.7.1
  - tzdata=2023c
  - urllib3=1.26.18
  - wcwidth=0.2.5
  - webencodings=0.5.1
  - websocket-client=0.58.0
  - wheel=0.41.2
  - widgetsnbextension=4.0.5
  - xz=5.4.2
  - y-py=0.5.9
  - yaml=0.2.5
  - ypy-websocket=0.8.2
  - zeromq=4.3.4
  - zlib=1.2.13
  - zstd=1.5.5
  - pip:
      - gvar==12.0
      - jax==0.4.9
      - jaxlib==0.4.9
      - ml-dtypes==0.2.0
      - opt-einsum==3.3.0
      - ordered-set==4.1.0
      - pylatex==1.4.2
      - rundec==0.6
      - vegas==5.5
platform:
  osx:
    dependencies:
      - appnope=0.1.2
      - libgfortran=5.0.0
  linux:
    dependencies:
      - libgfortrang
prefix: /Users/Bernat/anaconda3/envs/py310

